Overwatch: Learning Patterns in Code Edit Sequences

Integrated Development Environments (IDEs) provide tool support to automate many source code editing tasks. Traditionally, IDEs use only the spatial context, i.e., the location where the developer is editing, to generate candidate edit recommendations. However, spatial context alone is often not sufficient to confidently predict the developer's next edit, and thus IDEs generate many suggestions at a location. Therefore, IDEs generally do not actively offer suggestions and instead, the developer is usually required to click on a specific icon or menu and then select from a large list of potential suggestions. As a consequence, developers often miss the opportunity to use the tool support because they are not aware it exists or forget to use it. To better understand common patterns in developer behavior and produce better edit recommendations, we can additionally use the temporal context, i.e., the edits that a developer was recently performing. To enable edit recommendations based on temporal context, we present Overwatch, a novel technique for learning edit sequence patterns from traces of developers' edits performed in an IDE. Our experiments show that Overwatch has 78% precision and that Overwatch not only completed edits when developers missed the opportunity to use the IDE tool support but also predicted new edits that have no tool support in the IDE.

==> plots/AllFrequent.csv <==
Steps,Count,Popularity,NumberOfSteps,Developers,Files,Link
Insert-1*(Argument),63,29,1,10,26,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent0.html
Delete-0*(Argument),38,16,1,6,16,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1.html
Insert-0*(Variable declaration),57,40,1,9,24,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent2.html
Update-1543*(),2,1,1,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent3.html
Delete-1*(Expression Statement),32,20,1,5,14,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent4.html
Update-2760*(Member access),30,26,1,8,13,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent5.html
Insert-5*(Method Declaration),30,24,1,8,23,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent6.html
Replace-266*(),3,3,1,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent7.html
Delete-6*(Variable declaration),13,12,1,3,8,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent8.html
Insert-30*(Property),17,9,1,4,9,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent9.html
Update-3679*(Add method chain),12,8,1,4,9,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent10.html
Update-2211*(),2,1,1,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent11.html
Insert-3*(Parameter),13,9,1,6,10,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent12.html
Insert-13*(Field),12,10,1,4,7,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent13.html
Update-1362*(Add Member Access),9,9,1,5,7,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent14.html
Delete-2*(Parameter),10,7,1,4,7,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent15.html
Insert-7*(If statement),9,7,1,4,6,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent16.html
Update-4076*(Replace number with identifier),7,7,1,2,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent17.html
Update-914*(),2,1,1,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent18.html
Insert-11*(New instance creation),8,3,1,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent19.html
Delete-5*(Method Declaration),7,6,1,4,6,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent20.html
Insert-18*(Return statement),8,7,1,3,7,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent21.html
Insert-43*(),2,2,1,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent22.html
Update-2745*(),3,1,1,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent23.html
Update-1691*(Add string argument),5,4,1,1,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent24.html
Insert-21*(Simple Assignment),2,2,1,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent25.html
Replace-296*(One statement to two),7,5,1,3,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent26.html
Insert-23*(),4,4,1,2,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent27.html
Update-3208*(Remove this),4,3,1,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent28.html
Update-2550*(),3,3,1,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent29.html
Delete-7*(Field),4,4,1,3,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent30.html
Update-1254*(Identifier to false keyword),2,2,1,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent31.html
Update-2111*(Remove member access),4,3,1,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent32.html
Delete-3*(If statement),4,4,1,1,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent33.html
Insert-20*(),4,2,1,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent34.html
Update-812*(Append string),5,3,1,1,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent35.html
Delete-12*(Return statement),5,4,1,3,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent36.html
Update-3763*(protected to public),5,1,1,1,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent37.html
Update-581*(Add number literal argument),2,1,1,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent38.html
Update-895*(Expression statement to variable declaration),3,3,1,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent39.html
Delete-13*(throw new NotImplementedException),3,3,1,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent40.html
Update-1510*(),4,4,1,2,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent41.html
Update-1800*(Remove method chain),2,2,1,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent42.html
Insert-12*(),3,3,1,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent43.html
Insert-9*(Constructor),3,3,1,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent44.html
Update-5076*(Remove LHS type),3,3,1,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent45.html
Delete-31*(),3,3,1,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent46.html
Insert-6*(ForEach),3,3,1,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent47.html
Insert-44*(switch case),3,3,1,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent48.html
Update-799*(),2,2,1,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent49.html
Update-879*(),2,2,1,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent50.html
Insert-50*(),3,3,1,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent51.html
Update-594*(),3,3,1,2,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent52.html
Delete-14*(Property),2,2,1,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent53.html
Update-2909*(),2,2,1,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent54.html
Insert-33*(),2,2,1,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent55.html
Replace-585*(),2,2,1,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent56.html
Update-4513*(),2,2,1,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent57.html
Update-1048*(),2,1,1,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent58.html
Update-2099*(),2,1,1,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent59.html
Insert-31*(abstract keyword),2,2,1,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent60.html
Insert-29*(),2,1,1,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent61.html
Update-2537*(),2,2,1,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent62.html
Update-1388*(),2,2,1,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent63.html
Delete-16*(For loop),2,2,1,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent64.html
Update-2755*(),2,2,1,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent65.html
Update-1465*(),2,2,1,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent66.html
Replace-126*(),2,1,1,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent67.html
Update-3280*(Add number literal argument),2,2,1,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent68.html
Update-1639*(Method invocation to identifer),2,1,1,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent69.html
Update-624*(),2,1,1,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent70.html
Update-581(Add number literal argument)->Update-2211(),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent71.html
Delete-0(Argument)->Insert-1(Argument),28,21,2,7,18,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent72.html
Update-2898()->Update-5774(),7,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent73.html
Delete-6(Variable declaration)->Insert-0(Variable declaration),31,22,2,7,15,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent74.html
Update-5774()->Update-2898(),6,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent75.html
Update-1254(Identifier to false keyword)->Insert-1(Argument),6,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent76.html
Update-2613()->Update-1618(),5,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent77.html
Insert-1(Argument)->Delete-0(Argument),13,9,2,5,7,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent78.html
Insert-1(Argument)->Update-1254(Identifier to false keyword),4,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent79.html
Update-1543()->Update-2898(),6,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent80.html
Update-2211()->Insert-1(Argument),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent81.html
Update-5774()->Update-1543(),7,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent82.html
Update-2211()->Replace-266(),3,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent83.html
Replace-266()->Update-2211(),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent84.html
Insert-34(get)->Insert-16(set),21,12,2,4,13,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent85.html
Insert-1(Argument)->Update-2211(),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent86.html
Delete-2(Parameter)->Delete-0(Argument),16,11,2,4,10,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent87.html
Insert-3(Parameter)->Insert-1(Argument),18,12,2,5,11,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent88.html
Update-1543()->Update-5774(),6,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent89.html
Update-1618()->Update-2613(),4,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent90.html
Delete-12(Return statement)->Insert-18(Return statement),16,11,2,6,9,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent91.html
Update-1395()->Update-3246(),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent92.html
Insert-0(Variable declaration)->Delete-6(Variable declaration),14,13,2,4,9,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent93.html
Insert-0(Variable declaration)->Insert-7(If statement),15,13,2,7,9,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent94.html
Insert-30(Property)->Insert-34(get),12,8,2,5,6,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent95.html
Update-1543()->Update-2613(),3,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent96.html
Update-1618()->Update-1543(),5,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent97.html
Insert-0(Variable declaration)->Insert-1(Argument),13,7,2,3,7,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent98.html
Update-3246()->Update-1395(),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent99.html
Update-1691(Add string argument)->Insert-36(String literal),14,9,2,1,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent100.html
Delete-6(Variable declaration)->Delete-1(Expression Statement),13,10,2,3,7,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent101.html
Delete-0(Argument)->Replace-266(),3,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent102.html
Update-702()->Update-701(),4,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent103.html
Insert-1(Argument)->Insert-0(Variable declaration),12,11,2,5,9,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent104.html
Insert-18(Return statement)->Delete-13(throw new NotImplementedException),12,5,2,1,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent105.html
Insert-1(Argument)->Delete-1(Expression Statement),13,11,2,4,9,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent106.html
Delete-5(Method Declaration)->Insert-5(Method Declaration),11,7,2,5,10,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent107.html
Insert-0(Variable declaration)->Update-5076(Remove LHS type),12,9,2,5,9,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent108.html
Insert-18(Return statement)->Delete-12(Return statement),12,11,2,3,8,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent109.html
Insert-1(Argument)->Insert-3(Parameter),12,10,2,7,9,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent110.html
Update-1268()->Replace-263(),12,4,2,1,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent111.html
Update-581(Add number literal argument)->Delete-0(Argument),6,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent112.html
Insert-5(Method Declaration)->Insert-0(Variable declaration),11,10,2,3,8,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent113.html
Replace-266()->Delete-0(Argument),3,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent114.html
Update-1543()->Update-1618(),4,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent115.html
Insert-1(Argument)->Update-4511(),4,4,2,1,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent116.html
Delete-0(Argument)->Update-581(Add number literal argument),4,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent117.html
Insert-5(Method Declaration)->Delete-5(Method Declaration),8,8,2,4,8,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent118.html
Insert-30(Property)->Insert-3(Parameter),9,9,2,4,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent119.html
Delete-3(If statement)->Insert-7(If statement),10,7,2,4,6,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent120.html
Insert-5(Method Declaration)->Insert-13(Field),8,8,2,6,7,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent121.html
Insert-18(Return statement)->Update-2760(Member access),7,6,2,4,6,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent122.html
Update-2755()->Delete-0(Argument),5,4,2,2,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent123.html
Delete-14(Property)->Insert-30(Property),7,6,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent124.html
Insert-44(switch case)->Insert-43(),4,3,2,1,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent125.html
Update-701()->Update-702(),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent126.html
Update-1362(Add Member Access)->Update-2760(Member access),8,8,2,4,6,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent127.html
Delete-0(Argument)->Delete-2(Parameter),6,4,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent128.html
Delete-1(Expression Statement)->Delete-6(Variable declaration),9,7,2,2,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent129.html
Update-3246()->Update-1543(),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent130.html
Update-1543()->Update-702(),4,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent131.html
Update-701()->Update-1543(),4,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent132.html
Delete-2(Parameter)->Insert-3(Parameter),5,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent133.html
Insert-43()->Insert-44(switch case),4,3,2,1,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent134.html
Insert-5(Method Declaration)->Insert-3(Parameter),8,7,2,3,7,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent135.html
Update-1543()->Update-3246(),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent136.html
Insert-7(If statement)->Insert-18(Return statement),8,7,2,4,6,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent137.html
Insert-0(Variable declaration)->Update-2760(Member access),8,7,2,6,7,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent138.html
Delete-14(Property)->Delete-1(Expression Statement),7,5,2,4,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent139.html
Insert-1(Argument)->Delete-12(Return statement),8,6,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent140.html
Replace-263()->Delete-13(throw new NotImplementedException),8,3,2,1,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent141.html
Update-895(Expression statement to variable declaration)->Insert-0(Variable declaration),7,7,2,4,6,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent142.html
Insert-0(Variable declaration)->Insert-6(ForEach),7,4,2,3,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent143.html
Insert-18(Return statement)->Insert-5(Method Declaration),5,5,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent144.html
Delete-1(Expression Statement)->Insert-5(Method Declaration),7,6,2,5,6,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent145.html
Update-1229()->Delete-0(Argument),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent146.html
Insert-1(Argument)->Update-2760(Member access),7,5,2,3,6,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent147.html
Update-2211()->Delete-0(Argument),3,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent148.html
Update-2661(Add LHS of assignment)->Delete-0(Argument),5,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent149.html
Insert-7(If statement)->Insert-0(Variable declaration),7,6,2,4,6,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent150.html
Delete-5(Method Declaration)->Update-2760(Member access),7,5,2,2,6,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent151.html
Update-1801()->Replace-462(),4,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent152.html
Insert-4(public)->Replace-264(),7,3,2,3,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent153.html
Replace-296(One statement to two)->Delete-6(Variable declaration),7,6,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent154.html
Insert-0(Variable declaration)->Insert-18(Return statement),7,6,2,3,6,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent155.html
Delete-13(throw new NotImplementedException)->Insert-18(Return statement),7,5,2,4,7,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent156.html
Update-3021()->Update-2714(),7,6,2,3,6,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent157.html
Insert-0(Variable declaration)->Update-3021(),7,7,2,3,6,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent158.html
Update-895(Expression statement to variable declaration)->Update-2760(Member access),6,6,2,5,6,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent159.html
Delete-1(Expression Statement)->Delete-3(If statement),7,6,2,3,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent160.html
Insert-0(Variable declaration)->Insert-5(Method Declaration),6,6,2,4,6,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent161.html
Delete-0(Argument)->Update-2755(),4,3,2,1,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent162.html
Insert-13(Field)->Insert-3(Parameter),5,5,2,5,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent163.html
Insert-5(Method Declaration)->Insert-18(Return statement),6,5,2,2,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent164.html
Replace-296(One statement to two)->Insert-0(Variable declaration),6,6,2,2,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent165.html
Delete-6(Variable declaration)->Insert-5(Method Declaration),5,5,2,3,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent166.html
Insert-18(Return statement)->Insert-0(Variable declaration),6,4,2,3,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent167.html
Insert-26(switch)->Insert-44(switch case),6,5,2,2,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent168.html
Update-5076(Remove LHS type)->Insert-0(Variable declaration),4,4,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent169.html
Update-2760(Member access)->Delete-0(Argument),4,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent170.html
Update-3679(Add method chain)->Insert-0(Variable declaration),6,6,2,4,6,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent171.html
Insert-30(Property)->Delete-14(Property),5,5,2,4,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent172.html
Replace-264()->Insert-34(get),6,4,2,3,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent173.html
Update-2760(Member access)->Insert-1(Argument),6,6,2,6,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent174.html
Delete-1(Expression Statement)->Delete-5(Method Declaration),4,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent175.html
Update-2744()->Update-1651(),6,4,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent176.html
Update-2760(Member access)->Delete-5(Method Declaration),5,5,2,2,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent177.html
Update-2211()->Update-2111(Remove member access),5,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent178.html
Delete-1(Expression Statement)->Delete-14(Property),6,5,2,2,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent179.html
Delete-2(Parameter)->Delete-1(Expression Statement),6,5,2,3,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent180.html
Update-2760(Member access)->Update-1362(Add Member Access),6,5,2,4,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent181.html
Update-2760(Member access)->Insert-0(Variable declaration),6,6,2,3,6,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent182.html
"Update-1891(Add string argument, collection)->Update-1691(Add string argument)",6,5,2,1,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent183.html
Insert-0(Variable declaration)->Delete-1(Expression Statement),6,6,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent184.html
Update-290()->Delete-25(),6,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent185.html
Update-1543()->Update-701(),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent186.html
Insert-7(If statement)->Delete-3(If statement),5,4,2,2,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent187.html
Insert-5(Method Declaration)->Replace-296(One statement to two),4,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent188.html
Insert-5(Method Declaration)->Delete-2(Parameter),3,1,2,1,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent189.html
Insert-30(Property)->Insert-5(Method Declaration),4,4,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent190.html
Insert-18(Return statement)->Insert-1(Argument),5,5,2,2,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent191.html
Update-1362(Add Member Access)->Update-2111(Remove member access),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent192.html
Insert-7(If statement)->Insert-25(Else),5,5,2,2,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent193.html
Insert-3(Parameter)->Insert-5(Method Declaration),5,5,2,2,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent194.html
Insert-0(Variable declaration)->Replace-296(One statement to two),5,5,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent195.html
Insert-18(Return statement)->Insert-7(If statement),5,5,2,2,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent196.html
Delete-1(Expression Statement)->Insert-0(Variable declaration),5,5,2,3,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent197.html
Insert-34(get)->Insert-30(Property),3,3,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent198.html
Delete-5(Method Declaration)->Insert-13(Field),4,3,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent199.html
Delete-1(Expression Statement)->Update-2760(Member access),4,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent200.html
Delete-0(Argument)->Insert-0(Variable declaration),4,4,2,3,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent201.html
Delete-17()->Insert-4(public),3,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent202.html
Update-2361()->Delete-12(Return statement),3,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent203.html
Update-2112()->Update-2103(),5,4,2,3,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent204.html
Insert-7(If statement)->Delete-1(Expression Statement),5,5,2,3,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent205.html
Insert-18(Return statement)->Insert-3(Parameter),5,5,2,3,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent206.html
Insert-18(Return statement)->Delete-31(),5,3,2,1,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent207.html
Update-3021()->Update-2760(Member access),5,5,2,4,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent208.html
Update-3021()->Update-1530(),5,3,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent209.html
Delete-1(Expression Statement)->Delete-7(Field),5,4,2,3,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent210.html
Insert-4(public)->Insert-15(static),5,4,2,4,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent211.html
Insert-4(public)->Replace-260(),5,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent212.html
Update-2760(Member access)->Delete-1(Expression Statement),5,5,2,3,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent213.html
Update-755()->Replace-263(),5,4,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent214.html
Replace-218()->Delete-0(Argument),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent215.html
Replace-266()->Insert-1(Argument),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent216.html
Update-2111(Remove member access)->Insert-1(Argument),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent217.html
Delete-0(Argument)->Update-2211(),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent218.html
Insert-1(Argument)->Update-5102(),3,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent219.html
Delete-7(Field)->Insert-13(Field),4,4,2,3,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent220.html
Insert-3(Parameter)->Insert-0(Variable declaration),4,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent221.html
Insert-5(Method Declaration)->Delete-1(Expression Statement),4,4,2,3,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent222.html
Update-2760(Member access)->Insert-21(Simple Assignment),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent223.html
Insert-1(Argument)->Replace-266(),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent224.html
Insert-7(If statement)->Insert-1(Argument),4,4,2,2,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent225.html
Insert-30(Property)->Insert-9(Constructor),4,4,2,4,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent226.html
Insert-0(Variable declaration)->Update-3679(Add method chain),4,3,2,3,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent227.html
Insert-13(Field)->Insert-5(Method Declaration),4,4,2,3,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent228.html
Update-581(Add number literal argument)->Update-886(),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent229.html
Update-2744()->Update-2760(Member access),3,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent230.html
Insert-23()->Insert-1(Argument),4,4,2,1,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent231.html
Insert-16(set)->Insert-30(Property),4,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent232.html
Update-1651()->Insert-12(),3,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent233.html
Insert-3(Parameter)->Insert-7(If statement),4,4,2,2,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent234.html
Insert-1(Argument)->Update-895(Expression statement to variable declaration),4,4,2,3,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent235.html
Update-3724()->Delete-0(Argument),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent236.html
Update-2661(Add LHS of assignment)->Update-2760(Member access),4,4,2,4,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent237.html
Delete-7(Field)->Insert-0(Variable declaration),4,4,2,4,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent238.html
Replace-534()->Update-1691(Add string argument),4,4,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent239.html
Delete-12(Return statement)->Insert-7(If statement),3,3,2,1,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent240.html
Update-764()->Insert-18(Return statement),3,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent241.html
Delete-5(Method Declaration)->Delete-1(Expression Statement),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent242.html
Replace-260()->Insert-3(Parameter),3,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent243.html
Update-5488()->Insert-36(String literal),3,3,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent244.html
Insert-7(If statement)->Update-1510(),4,4,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent245.html
Insert-18(Return statement)->Delete-1(Expression Statement),4,4,2,2,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent246.html
Insert-18(Return statement)->Delete-3(If statement),4,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent247.html
Insert-4(public)->Insert-31(abstract keyword),4,4,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent248.html
Insert-4(public)->Replace-98(),4,1,2,1,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent249.html
Insert-34(get)->Insert-9(Constructor),4,4,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent250.html
Insert-3(Parameter)->Update-1362(Add Member Access),4,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent251.html
Update-2760(Member access)->Update-2661(Add LHS of assignment),4,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent252.html
"Update-1891(Add string argument, collection)->Insert-36(String literal)",4,3,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent253.html
Update-3679(Add method chain)->Insert-1(Argument),4,4,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent254.html
Update-3679(Add method chain)->Update-1800(Remove method chain),4,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent255.html
Insert-1(Argument)->Delete-6(Variable declaration),4,3,2,3,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent256.html
Insert-0(Variable declaration)->Update-4076(Replace number with identifier),4,4,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent257.html
Insert-0(Variable declaration)->Update-1936(),4,3,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent258.html
Update-1651()->Update-2760(Member access),4,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent259.html
Insert-44(switch case)->Insert-23(),4,3,2,1,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent260.html
Update-2111(Remove member access)->Delete-0(Argument),4,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent261.html
Replace-585()->Insert-0(Variable declaration),4,4,2,3,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent262.html
Update-5076(Remove LHS type)->Update-2760(Member access),4,4,2,4,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent263.html
Delete-7(Field)->Delete-1(Expression Statement),4,4,2,3,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent264.html
Replace-176()->Insert-36(String literal),4,3,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent265.html
Update-620()->Update-1800(Remove method chain),4,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent266.html
Update-2574()->Update-2661(Add LHS of assignment),4,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent267.html
Update-2473()->Delete-0(Argument),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent268.html
Delete-3(If statement)->Delete-12(Return statement),2,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent269.html
Update-3724()->Insert-1(Argument),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent270.html
Update-1651()->Insert-21(Simple Assignment),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent271.html
Insert-1(Argument)->Update-779(),3,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent272.html
Delete-0(Argument)->Update-2760(Member access),3,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent273.html
Insert-12()->Update-3336(),3,3,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent274.html
Insert-5(Method Declaration)->Update-2760(Member access),3,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent275.html
Delete-35()->Insert-28(Using),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent276.html
Insert-5(Method Declaration)->Insert-7(If statement),3,3,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent277.html
Insert-5(Method Declaration)->Insert-1(Argument),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent278.html
Update-1048()->Insert-1(Argument),3,2,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent279.html
Update-2111(Remove member access)->Update-1362(Add Member Access),3,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent280.html
Insert-7(If statement)->Update-3021(),3,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent281.html
Insert-6(ForEach)->Insert-7(If statement),3,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent282.html
Insert-3(Parameter)->Insert-30(Property),3,3,2,1,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent283.html
Insert-13(Field)->Insert-9(Constructor),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent284.html
Insert-1(Argument)->Insert-5(Method Declaration),3,3,2,1,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent285.html
Delete-3(If statement)->Delete-1(Expression Statement),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent286.html
Replace-226()->Delete-0(Argument),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent287.html
Insert-5(Method Declaration)->Update-895(Expression statement to variable declaration),3,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent288.html
Replace-296(One statement to two)->Insert-7(If statement),3,3,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent289.html
Insert-1(Argument)->Replace-296(One statement to two),3,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent290.html
Replace-296(One statement to two)->Update-3021(),3,3,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent291.html
Insert-6(ForEach)->Insert-0(Variable declaration),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent292.html
Insert-5(Method Declaration)->Insert-30(Property),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent293.html
Update-2760(Member access)->Insert-30(Property),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent294.html
Insert-1(Argument)->Insert-25(Else),3,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent295.html
Delete-6(Variable declaration)->Insert-13(Field),3,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent296.html
Insert-26(switch)->Delete-1(Expression Statement),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent297.html
Insert-20()->Insert-1(Argument),2,1,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent298.html
Replace-236()->Insert-0(Variable declaration),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent299.html
Update-2927()->Insert-0(Variable declaration),3,3,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent300.html
Insert-18(Return statement)->Delete-6(Variable declaration),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent301.html
Update-1254(Identifier to false keyword)->Delete-0(Argument),2,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent302.html
Insert-7(If statement)->Update-2760(Member access),3,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent303.html
Delete-1(Expression Statement)->Insert-6(ForEach),3,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent304.html
Update-2760(Member access)->Insert-7(If statement),3,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent305.html
Insert-13(Field)->Insert-7(If statement),2,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent306.html
Insert-13(Field)->Delete-7(Field),3,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent307.html
Insert-0(Variable declaration)->Update-779(),3,2,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent308.html
Update-80()->Replace-184(),3,3,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent309.html
Delete-5(Method Declaration)->Insert-1(Argument),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent310.html
Update-5102()->Insert-1(Argument),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent311.html
Replace-263()->Replace-302(),3,3,2,1,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent312.html
Update-895(Expression statement to variable declaration)->Delete-6(Variable declaration),3,3,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent313.html
Update-1266()->Delete-12(Return statement),3,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent314.html
Update-2927()->Insert-7(If statement),3,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent315.html
Delete-1(Expression Statement)->Delete-2(Parameter),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent316.html
Delete-12(Return statement)->Update-2361(),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent317.html
Replace-256()->Insert-0(Variable declaration),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent318.html
Replace-384()->Delete-12(Return statement),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent319.html
Insert-7(If statement)->Delete-13(throw new NotImplementedException),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent320.html
Insert-18(Return statement)->Update-3021(),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent321.html
Insert-18(Return statement)->Replace-296(One statement to two),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent322.html
Insert-18(Return statement)->Replace-230(),3,3,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent323.html
Update-3021()->Update-1208(),3,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent324.html
Update-3021()->Update-2501(),3,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent325.html
Update-3021()->Update-1242(),3,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent326.html
Delete-1(Expression Statement)->Delete-13(throw new NotImplementedException),3,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent327.html
Delete-1(Expression Statement)->Replace-356(),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent328.html
Delete-2(Parameter)->Delete-14(Property),3,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent329.html
Delete-14(Property)->Delete-5(Method Declaration),3,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent330.html
Insert-3(Parameter)->Insert-18(Return statement),3,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent331.html
Insert-3(Parameter)->Delete-7(Field),3,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent332.html
Insert-16(set)->Insert-34(get),3,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent333.html
Update-2760(Member access)->Replace-296(One statement to two),3,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent334.html
Update-2760(Member access)->Update-1388(),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent335.html
Update-3679(Add method chain)->Delete-1(Expression Statement),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent336.html
Insert-25(Else)->Insert-18(Return statement),3,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent337.html
Insert-1(Argument)->Insert-7(If statement),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent338.html
Insert-1(Argument)->Insert-26(switch),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent339.html
Insert-1(Argument)->Insert-20(),3,2,2,1,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent340.html
Insert-1(Argument)->Update-2714(),3,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent341.html
Insert-0(Variable declaration)->Insert-3(Parameter),3,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent342.html
Insert-0(Variable declaration)->Insert-13(Field),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent343.html
Insert-0(Variable declaration)->Update-2714(),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent344.html
Delete-0(Argument)->Insert-3(Parameter),3,2,2,1,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent345.html
Delete-6(Variable declaration)->Delete-12(Return statement),3,3,2,1,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent346.html
Insert-6(ForEach)->Delete-6(Variable declaration),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent347.html
Update-2744()->Insert-12(),3,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent348.html
Insert-23()->Delete-12(Return statement),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent349.html
Insert-48(Extend super class)->Insert-5(Method Declaration),3,1,2,1,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent350.html
Delete-13(throw new NotImplementedException)->Insert-0(Variable declaration),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent351.html
Update-5076(Remove LHS type)->Delete-1(Expression Statement),3,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent352.html
Update-895(Expression statement to variable declaration)->Delete-0(Argument),3,3,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent353.html
Insert-17()->Insert-0(Variable declaration),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent354.html
Update-2461()->Insert-1(Argument),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent355.html
Update-2714()->Insert-18(Return statement),3,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent356.html
Update-4662()->Insert-36(String literal),3,3,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent357.html
Replace-384()->Replace-273(),3,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent358.html
Replace-239()->Replace-352(),3,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent359.html
Replace-197()->Delete-26(),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent360.html
Insert-0(Variable declaration)->Update-895(Expression statement to variable declaration),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent361.html
Update-587()->Insert-30(Property),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent362.html
Insert-0(Variable declaration)->Insert-51(),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent363.html
Insert-50()->Insert-0(Variable declaration),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent364.html
Delete-12(Return statement)->Update-594(),2,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent365.html
Update-2760(Member access)->Update-3280(Add number literal argument),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent366.html
Replace-259()->Insert-11(New instance creation),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent367.html
Delete-12(Return statement)->Insert-5(Method Declaration),2,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent368.html
Insert-21(Simple Assignment)->Insert-12(),2,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent369.html
Replace-296(One statement to two)->Insert-1(Argument),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent370.html
Update-2909()->Insert-13(Field),2,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent371.html
Insert-0(Variable declaration)->Insert-38(),2,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent372.html
Insert-5(Method Declaration)->Insert-8(Class declaration),2,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent373.html
Update-1510()->Insert-7(If statement),2,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent374.html
Update-1936()->Insert-30(Property),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent375.html
Insert-5(Method Declaration)->Delete-12(Return statement),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent376.html
Replace-56()->Insert-0(Variable declaration),2,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent377.html
Replace-264()->Insert-30(Property),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent378.html
Insert-5(Method Declaration)->Insert-17(),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent379.html
Update-180()->Insert-13(Field),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent380.html
Update-3679(Add method chain)->Update-2760(Member access),2,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent381.html
Insert-1(Argument)->Update-2111(Remove member access),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent382.html
Insert-0(Variable declaration)->Insert-30(Property),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent383.html
Update-2855()->Update-1137(),2,1,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent384.html
Insert-5(Method Declaration)->Delete-13(throw new NotImplementedException),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent385.html
Delete-1(Expression Statement)->Replace-265(),2,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent386.html
Insert-16(set)->Insert-9(Constructor),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent387.html
Insert-1(Argument)->Update-3724(),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent388.html
Update-1168()->Delete-1(Expression Statement),2,2,2,2,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent389.html
Replace-352()->Insert-29(),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent390.html
Update-4662()->Update-1691(Add string argument),2,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent391.html
Replace-126()->Update-620(),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent392.html
Insert-7(If statement)->Update-2451(),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent393.html
Insert-13(Field)->Insert-18(Return statement),2,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent394.html
Update-3679(Add method chain)->Insert-7(If statement),2,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent395.html
Insert-7(If statement)->Delete-12(Return statement),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent396.html
Insert-18(Return statement)->Insert-23(),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent397.html
Update-329()->Update-914(),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent398.html
Replace-296(One statement to two)->Insert-5(Method Declaration),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent399.html
Replace-296(One statement to two)->Insert-18(Return statement),2,1,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent400.html
Insert-36(String literal)->Insert-6(ForEach),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent401.html
Update-4076(Replace number with identifier)->Insert-0(Variable declaration),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent402.html
Insert-53()->Update-1801(),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent403.html
Replace-59()->Replace-381(),2,1,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent404.html
Replace-230()->Insert-4(public),2,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent405.html
Update-1587()->Update-1691(Add string argument),2,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent406.html
Update-886()->Update-581(Add number literal argument),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent407.html
Insert-7(If statement)->Delete-6(Variable declaration),2,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent408.html
Insert-0(Variable declaration)->Delete-0(Argument),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent409.html
Insert-50()->Insert-7(If statement),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent410.html
Insert-30(Property)->Replace-93(),2,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent411.html
Insert-51()->Insert-0(Variable declaration),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent412.html
Insert-7(If statement)->Insert-11(New instance creation),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent413.html
Insert-18(Return statement)->Update-764(),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent414.html
Insert-18(Return statement)->Replace-468(),2,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent415.html
Delete-1(Expression Statement)->Update-3021(),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent416.html
Delete-1(Expression Statement)->Replace-296(One statement to two),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent417.html
Delete-2(Parameter)->Insert-7(If statement),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent418.html
Delete-2(Parameter)->Insert-9(Constructor),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent419.html
Update-2760(Member access)->Replace-586(),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent420.html
Insert-1(Argument)->Insert-18(Return statement),2,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent421.html
Insert-0(Variable declaration)->Replace-565(),2,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent422.html
Insert-50()->Insert-5(Method Declaration),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent423.html
Delete-5(Method Declaration)->Update-2537(),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent424.html
Delete-13(throw new NotImplementedException)->Insert-7(If statement),2,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent425.html
Update-2661(Add LHS of assignment)->Update-1156(),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent426.html
Update-4513()->Delete-1(Expression Statement),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent427.html
Replace-230()->Update-3679(Add method chain),2,1,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent428.html
Update-2482()->Update-4634(),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent429.html
Update-5246()->Replace-296(One statement to two),2,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent430.html
Delete-40()->Delete-18(),2,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent431.html
Delete-1(Expression Statement)->Update-895(Expression statement to variable declaration),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent432.html
Update-2927()->Delete-1(Expression Statement),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent433.html
Delete-0*(Argument)->Insert-1(Argument),6,6,2,3,6,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent434.html
Insert-1*(Argument)->Delete-0(Argument),8,5,2,3,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent435.html
Insert-1(Argument)->Delete-0*(Argument),4,4,2,3,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent436.html
Insert-1*(Argument)->Update-1254(Identifier to false keyword),3,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent437.html
Update-1543*()->Update-2898(),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent438.html
Update-2211()->Insert-1*(Argument),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent439.html
Delete-2*(Parameter)->Delete-0(Argument),5,4,2,2,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent440.html
Delete-2(Parameter)->Delete-0*(Argument),10,7,2,3,7,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent441.html
Insert-3*(Parameter)->Insert-1(Argument),6,4,2,3,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent442.html
Insert-3(Parameter)->Insert-1*(Argument),10,7,2,4,7,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent443.html
Delete-12(Return statement)->Insert-18*(Return statement),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent444.html
Insert-0*(Variable declaration)->Delete-6(Variable declaration),3,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent445.html
Insert-0*(Variable declaration)->Insert-7(If statement),4,4,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent446.html
Insert-30*(Property)->Insert-34(get),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent447.html
Insert-0*(Variable declaration)->Insert-1(Argument),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent448.html
Insert-0(Variable declaration)->Insert-1*(Argument),5,4,2,3,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent449.html
Update-1691*(Add string argument)->Insert-36(String literal),4,3,2,1,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent450.html
Delete-6*(Variable declaration)->Delete-1(Expression Statement),4,4,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent451.html
Delete-6(Variable declaration)->Delete-1*(Expression Statement),5,3,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent452.html
Insert-1*(Argument)->Delete-1(Expression Statement),4,4,2,2,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent453.html
Insert-1(Argument)->Delete-1*(Expression Statement),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent454.html
Delete-5*(Method Declaration)->Insert-5(Method Declaration),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent455.html
Insert-0*(Variable declaration)->Update-5076(Remove LHS type),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent456.html
Insert-18*(Return statement)->Delete-12(Return statement),2,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent457.html
Insert-1*(Argument)->Insert-3(Parameter),6,5,2,3,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent458.html
Insert-1(Argument)->Insert-3*(Parameter),3,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent459.html
Insert-5*(Method Declaration)->Insert-0(Variable declaration),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent460.html
Insert-5(Method Declaration)->Insert-0*(Variable declaration),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent461.html
Replace-266*()->Delete-0(Argument),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent462.html
Insert-5*(Method Declaration)->Delete-5(Method Declaration),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent463.html
Insert-5(Method Declaration)->Delete-5*(Method Declaration),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent464.html
Insert-30*(Property)->Insert-3(Parameter),2,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent465.html
Insert-30(Property)->Insert-3*(Parameter),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent466.html
Delete-3(If statement)->Insert-7*(If statement),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent467.html
Insert-5*(Method Declaration)->Insert-13(Field),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent468.html
Insert-5(Method Declaration)->Insert-13*(Field),2,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent469.html
Update-2755*()->Delete-0(Argument),2,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent470.html
Insert-44*(switch case)->Insert-43(),2,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent471.html
Delete-0*(Argument)->Delete-2(Parameter),3,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent472.html
Delete-0(Argument)->Delete-2*(Parameter),2,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent473.html
Delete-1(Expression Statement)->Delete-6*(Variable declaration),3,3,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent474.html
Delete-2*(Parameter)->Insert-3(Parameter),3,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent475.html
Delete-2(Parameter)->Insert-3*(Parameter),2,1,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent476.html
Insert-0(Variable declaration)->Update-2760*(Member access),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent477.html
Delete-14(Property)->Delete-1*(Expression Statement),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent478.html
Insert-0*(Variable declaration)->Insert-6(ForEach),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent479.html
Insert-18(Return statement)->Insert-5*(Method Declaration),2,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent480.html
Update-2211*()->Delete-0(Argument),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent481.html
Update-2661(Add LHS of assignment)->Delete-0*(Argument),4,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent482.html
Delete-5(Method Declaration)->Update-2760*(Member access),4,3,2,1,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent483.html
Update-895(Expression statement to variable declaration)->Update-2760*(Member access),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent484.html
Delete-1*(Expression Statement)->Delete-3(If statement),4,4,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent485.html
Insert-13*(Field)->Insert-3(Parameter),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent486.html
Replace-296*(One statement to two)->Insert-0(Variable declaration),2,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent487.html
Insert-18(Return statement)->Insert-0*(Variable declaration),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent488.html
Update-5076(Remove LHS type)->Insert-0*(Variable declaration),2,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent489.html
Update-2760*(Member access)->Insert-1(Argument),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent490.html
Delete-1*(Expression Statement)->Delete-5(Method Declaration),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent491.html
Update-2760*(Member access)->Delete-5(Method Declaration),3,3,2,1,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent492.html
"Update-1891(Add string argument, collection)->Update-1691*(Add string argument)",3,3,2,1,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent493.html
Insert-7*(If statement)->Delete-3(If statement),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent494.html
Insert-5(Method Declaration)->Delete-2*(Parameter),3,1,2,1,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent495.html
Insert-30(Property)->Insert-5*(Method Declaration),3,3,2,3,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent496.html
Insert-18(Return statement)->Insert-1*(Argument),3,3,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent497.html
Insert-0*(Variable declaration)->Replace-296(One statement to two),3,3,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent498.html
Delete-1*(Expression Statement)->Insert-0(Variable declaration),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent499.html
Delete-1(Expression Statement)->Update-2760*(Member access),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent500.html
Insert-18*(Return statement)->Delete-31(),2,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent501.html
Insert-18(Return statement)->Delete-31*(),2,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent502.html
Delete-7(Field)->Insert-13*(Field),2,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent503.html
Insert-3(Parameter)->Insert-0*(Variable declaration),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent504.html
Insert-7(If statement)->Insert-1*(Argument),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent505.html
Insert-30(Property)->Insert-9*(Constructor),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent506.html
Update-1651()->Insert-12*(),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent507.html
Insert-1*(Argument)->Update-895(Expression statement to variable declaration),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent508.html
Insert-4(public)->Insert-31*(abstract keyword),2,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent509.html
Insert-1*(Argument)->Delete-6(Variable declaration),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent510.html
Insert-0(Variable declaration)->Update-4076*(Replace number with identifier),3,3,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent511.html
Insert-1*(Argument)->Update-779(),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent512.html
Insert-5(Method Declaration)->Insert-1*(Argument),2,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent513.html
Update-1048*()->Insert-1(Argument),2,1,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent514.html
Delete-3*(If statement)->Delete-1(Expression Statement),2,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent515.html
Replace-296*(One statement to two)->Update-3021(),2,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent516.html
Insert-1*(Argument)->Insert-25(Else),3,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent517.html
Insert-20*()->Insert-1(Argument),2,1,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent518.html
Replace-236()->Insert-0*(Variable declaration),2,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent519.html
Insert-13(Field)->Delete-7*(Field),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent520.html
Delete-5*(Method Declaration)->Insert-1(Argument),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent521.html
Insert-0*(Variable declaration)->Update-2714(),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent522.html
Delete-0(Argument)->Insert-3*(Parameter),3,2,2,1,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent523.html
Delete-6*(Variable declaration)->Delete-12(Return statement),2,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent524.html
Update-2744()->Insert-12*(),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent525.html
Insert-50()->Insert-0*(Variable declaration),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent526.html
Replace-259()->Insert-11*(New instance creation),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent527.html
Insert-21*(Simple Assignment)->Insert-12(),2,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent528.html
Insert-1*(Argument)->Update-3724(),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent529.html
Insert-50*()->Insert-5(Method Declaration),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent530.html
Delete-5(Method Declaration)->Update-2537*(),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent531.html
Replace-230()->Update-3679*(Add method chain),2,1,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent532.html
Delete-0*(Argument)->Insert-1*(Argument),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent533.html
Insert-1*(Argument)->Delete-0*(Argument),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent534.html
Delete-2*(Parameter)->Delete-0*(Argument),4,4,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent535.html
Insert-3*(Parameter)->Insert-1*(Argument),5,3,2,2,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent536.html
Delete-6*(Variable declaration)->Delete-1*(Expression Statement),2,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent537.html
Insert-1*(Argument)->Insert-3*(Parameter),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent538.html
Delete-0*(Argument)->Delete-2*(Parameter),2,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent539.html
Insert-18*(Return statement)->Delete-31*(),2,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent540.html
Delete-0(Argument)->Delete-2(Parameter)->Replace-266(),2,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent541.html
Delete-0(Argument)->Insert-0(Variable declaration)->Insert-1(Argument),3,3,3,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent542.html
Delete-0(Argument)->Insert-1(Argument)->Delete-1(Expression Statement),4,4,3,2,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent543.html
Delete-0(Argument)->Insert-1(Argument)->Insert-0(Variable declaration),3,3,3,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent544.html
Delete-0(Argument)->Update-2211()->Delete-0(Argument),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent545.html
Delete-0(Argument)->Update-2211()->Update-2111(Remove member access),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent546.html
Delete-0(Argument)->Update-2755()->Delete-0(Argument),3,2,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent547.html
Delete-0(Argument)->Update-581(Add number literal argument)->Delete-0(Argument),3,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent548.html
Delete-1(Expression Statement)->Update-1168()->Delete-1(Expression Statement),2,2,3,2,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent549.html
Delete-12(Return statement)->Insert-18(Return statement)->Delete-12(Return statement),3,3,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent550.html
Delete-12(Return statement)->Insert-18(Return statement)->Delete-13(throw new NotImplementedException),2,1,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent551.html
Delete-12(Return statement)->Update-1268()->Replace-263(),2,1,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent552.html
Delete-12(Return statement)->Update-2361()->Delete-12(Return statement),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent553.html
Delete-14(Property)->Delete-1(Expression Statement)->Delete-5(Method Declaration),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent554.html
Delete-14(Property)->Insert-30(Property)->Delete-14(Property),2,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent555.html
Delete-2(Parameter)->Delete-1(Expression Statement)->Delete-14(Property),2,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent556.html
Delete-2(Parameter)->Insert-3(Parameter)->Insert-1(Argument),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent557.html
Delete-3(If statement)->Insert-7(If statement)->Delete-3(If statement),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent558.html
Delete-6(Variable declaration)->Insert-0(Variable declaration)->Delete-6(Variable declaration),3,3,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent559.html
Delete-6(Variable declaration)->Insert-0(Variable declaration)->Insert-7(If statement),4,4,3,3,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent560.html
Delete-6(Variable declaration)->Insert-0(Variable declaration)->Update-5076(Remove LHS type),4,2,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent561.html
Delete-7(Field)->Insert-0(Variable declaration)->Insert-1(Argument),2,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent562.html
Insert-0(Variable declaration)->Insert-1(Argument)->Delete-6(Variable declaration),2,1,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent563.html
Insert-0(Variable declaration)->Insert-1(Argument)->Insert-0(Variable declaration),2,2,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent564.html
Insert-0(Variable declaration)->Insert-13(Field)->Update-5076(Remove LHS type),2,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent565.html
Insert-0(Variable declaration)->Insert-5(Method Declaration)->Insert-3(Parameter),2,2,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent566.html
Insert-0(Variable declaration)->Replace-296(One statement to two)->Replace-246(),2,2,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent567.html
Insert-0(Variable declaration)->Update-2760(Member access)->Insert-1(Argument),2,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent568.html
Insert-0(Variable declaration)->Update-5076(Remove LHS type)->Insert-0(Variable declaration),3,3,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent569.html
Insert-0(Variable declaration)->Update-5246()->Replace-296(One statement to two),2,2,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent570.html
Insert-1(Argument)->Delete-1(Expression Statement)->Insert-5(Method Declaration),2,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent571.html
Insert-1(Argument)->Delete-12(Return statement)->Insert-18(Return statement),3,2,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent572.html
Insert-1(Argument)->Delete-12(Return statement)->Update-1268(),2,1,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent573.html
Insert-1(Argument)->Insert-25(Else)->Insert-23(),2,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent574.html
Insert-1(Argument)->Insert-26(switch)->Delete-1(Expression Statement),2,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent575.html
Insert-1(Argument)->Insert-3(Parameter)->Delete-0(Argument),2,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent576.html
Insert-1(Argument)->Insert-3(Parameter)->Insert-1(Argument),4,3,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent577.html
Insert-1(Argument)->Update-5102()->Insert-1(Argument),2,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent578.html
Insert-13(Field)->Insert-5(Method Declaration)->Insert-13(Field),2,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent579.html
Insert-16(set)->Insert-30(Property)->Insert-34(get),3,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent580.html
Insert-18(Return statement)->Delete-13(throw new NotImplementedException)->Insert-7(If statement),2,2,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent581.html
Insert-18(Return statement)->Delete-13(throw new NotImplementedException)->Update-3021(),2,2,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent582.html
Insert-18(Return statement)->Delete-3(If statement)->Insert-7(If statement),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent583.html
Insert-23()->Insert-1(Argument)->Delete-12(Return statement),2,2,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent584.html
Insert-23()->Insert-1(Argument)->Insert-26(switch),2,2,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent585.html
Insert-26(switch)->Insert-44(switch case)->Insert-43(),4,3,3,1,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent586.html
Insert-3(Parameter)->Insert-1(Argument)->Insert-18(Return statement),2,2,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent587.html
Insert-3(Parameter)->Insert-1(Argument)->Insert-5(Method Declaration),2,2,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent588.html
Insert-3(Parameter)->Insert-5(Method Declaration)->Insert-1(Argument),2,2,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent589.html
Insert-3(Parameter)->Insert-5(Method Declaration)->Insert-3(Parameter),2,2,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent590.html
Insert-30(Property)->Insert-34(get)->Insert-16(set),7,4,3,4,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent591.html
Insert-30(Property)->Insert-5(Method Declaration)->Delete-5(Method Declaration),2,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent592.html
Insert-34(get)->Insert-16(set)->Insert-3(Parameter),2,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent593.html
Insert-34(get)->Insert-16(set)->Insert-30(Property),3,2,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent594.html
Insert-34(get)->Insert-16(set)->Insert-33(),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent595.html
Insert-34(get)->Insert-16(set)->Insert-4(public),2,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent596.html
Insert-34(get)->Insert-16(set)->Insert-9(Constructor),2,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent597.html
Insert-4(public)->Replace-260()->Insert-3(Parameter),3,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent598.html
Insert-4(public)->Replace-264()->Insert-34(get),5,3,3,3,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent599.html
Insert-43()->Insert-44(switch case)->Insert-23(),2,2,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent600.html
Insert-43()->Insert-44(switch case)->Insert-43(),3,2,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent601.html
Insert-44(switch case)->Insert-23()->Insert-1(Argument),2,2,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent602.html
Insert-5(Method Declaration)->Delete-12(Return statement)->Insert-18(Return statement),2,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent603.html
Insert-5(Method Declaration)->Delete-2(Parameter)->Insert-3(Parameter),2,1,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent604.html
Insert-7(If statement)->Delete-6(Variable declaration)->Insert-0(Variable declaration),2,2,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent605.html
Replace-218()->Delete-0(Argument)->Update-581(Add number literal argument),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent606.html
Replace-226()->Delete-0(Argument)->Update-581(Add number literal argument),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent607.html
Replace-246()->Replace-296(One statement to two)->Delete-6(Variable declaration),3,2,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent608.html
Replace-263()->Delete-13(throw new NotImplementedException)->Update-3021(),2,2,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent609.html
Replace-264()->Insert-34(get)->Insert-16(set),2,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent610.html
Replace-266()->Update-2211()->Replace-266(),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent611.html
Replace-296(One statement to two)->Delete-6(Variable declaration)->Insert-0(Variable declaration),5,4,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent612.html
Replace-534()->Update-1691(Add string argument)->Insert-36(String literal),2,2,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent613.html
Replace-565()->Delete-6(Variable declaration)->Insert-0(Variable declaration),3,3,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent614.html
Replace-565()->Update-5076(Remove LHS type)->Insert-0(Variable declaration),2,2,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent615.html
Update-1055()->Update-5076(Remove LHS type)->Insert-0(Variable declaration),2,2,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent616.html
Update-1268()->Replace-263()->Delete-13(throw new NotImplementedException),8,3,3,1,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent617.html
Update-1362(Add Member Access)->Update-2760(Member access)->Update-1362(Add Member Access),3,3,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent618.html
Update-1395()->Update-3246()->Update-1395(),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent619.html
Update-1445()->Insert-4(public)->Replace-98(),2,1,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent620.html
Update-1510()->Insert-7(If statement)->Delete-3(If statement),2,2,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent621.html
Update-1587()->Update-1691(Add string argument)->Insert-36(String literal),2,2,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent622.html
Update-1618()->Update-2613()->Update-1618(),4,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent623.html
Update-1651()->Update-2760(Member access)->Insert-21(Simple Assignment),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent624.html
"Update-1891(Add string argument, collection)->Update-1691(Add string argument)->Insert-36(String literal)",3,3,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent625.html
Update-2111(Remove member access)->Delete-0(Argument)->Insert-1(Argument),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent626.html
Update-2111(Remove member access)->Delete-0(Argument)->Update-2211(),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent627.html
Update-2111(Remove member access)->Delete-0(Argument)->Update-3724(),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent628.html
Update-2112()->Update-2103()->Update-812(Append string),2,2,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent629.html
Update-2211()->Replace-266()->Update-2111(Remove member access),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent630.html
Update-2211()->Update-2111(Remove member access)->Delete-0(Argument),4,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent631.html
Update-2211()->Update-3724()->Delete-0(Argument),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent632.html
Update-2211()->Update-3724()->Insert-1(Argument),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent633.html
Update-2472()->Delete-6(Variable declaration)->Insert-0(Variable declaration),2,2,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent634.html
Update-2482()->Update-4634()->Update-2760(Member access),2,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent635.html
Update-2574()->Update-2661(Add LHS of assignment)->Delete-0(Argument),4,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent636.html
Update-2744()->Update-1651()->Insert-12(),3,3,3,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent637.html
Update-2744()->Update-1651()->Insert-21(Simple Assignment),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent638.html
Update-2744()->Update-1651()->Update-2760(Member access),4,2,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent639.html
Update-2760(Member access)->Update-2461()->Insert-1(Argument),2,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent640.html
Update-2760(Member access)->Update-2661(Add LHS of assignment)->Delete-0(Argument),4,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent641.html
Update-2898()->Update-5774()->Update-2898(),6,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent642.html
Update-3021()->Update-2714()->Replace-296(One statement to two),2,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent643.html
Update-346()->Insert-0(Variable declaration)->Update-5076(Remove LHS type),2,2,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent644.html
Update-456()->Insert-3(Parameter)->Insert-1(Argument),2,2,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent645.html
Update-5076(Remove LHS type)->Insert-0(Variable declaration)->Replace-296(One statement to two),2,2,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent646.html
Update-5246()->Replace-296(One statement to two)->Delete-6(Variable declaration),2,2,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent647.html
Update-5246()->Update-5076(Remove LHS type)->Insert-0(Variable declaration),2,2,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent648.html
Update-620()->Update-1800(Remove method chain)->Replace-126(),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent649.html
Update-701()->Update-702()->Update-701(),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent650.html
Update-702()->Update-701()->Update-1543(),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent651.html
Update-812(Append string)->Insert-18(Return statement)->Delete-13(throw new NotImplementedException),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent652.html
Update-812(Append string)->Update-1268()->Replace-263(),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent653.html
Update-895(Expression statement to variable declaration)->Delete-0(Argument)->Insert-1(Argument),3,3,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent654.html
Delete-7(Field)->Insert-0(Variable declaration)->Insert-1(Argument),2,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent655.html
Insert-0(Variable declaration)->Replace-296(One statement to two)->Replace-246(),2,2,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent656.html
Insert-0(Variable declaration)->Update-5076(Remove LHS type)->Insert-0(Variable declaration),2,2,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent657.html
Insert-0(Variable declaration)->Update-5246()->Replace-296(One statement to two),2,2,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent658.html
Insert-1(Argument)->Insert-25(Else)->Insert-23(),2,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent659.html
Insert-1(Argument)->Insert-3(Parameter)->Insert-1(Argument),3,3,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent660.html
Insert-3(Parameter)->Insert-5(Method Declaration)->Insert-1(Argument),2,2,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent661.html
Insert-5(Method Declaration)->Delete-2(Parameter)->Insert-3(Parameter),2,1,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent662.html
Insert-7(If statement)->Delete-3(If statement)->Insert-7(If statement),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent663.html
Update-2744()->Update-1651()->Insert-12(),2,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent664.html
Update-456()->Insert-3(Parameter)->Insert-1(Argument),2,2,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent665.html
Update-812(Append string)->Insert-18(Return statement)->Delete-13(throw new NotImplementedException),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent666.html
Update-812(Append string)->Update-1268()->Replace-263(),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent667.html
Delete-0(Argument)->Delete-2(Parameter)->Delete-0(Argument),2,2,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent668.html
Delete-0(Argument)->Insert-1(Argument)->Delete-0(Argument),3,3,3,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent669.html
Delete-14(Property)->Delete-1(Expression Statement)->Delete-3(If statement),2,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent670.html
Delete-2(Parameter)->Delete-0(Argument)->Replace-266(),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent671.html
Delete-3(If statement)->Insert-7(If statement)->Delete-3(If statement),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent672.html
Delete-5(Method Declaration)->Update-2760(Member access)->Delete-5(Method Declaration),2,2,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent673.html
Insert-1(Argument)->Insert-3(Parameter)->Insert-1(Argument),6,5,3,3,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent674.html
Insert-26(switch)->Insert-44(switch case)->Insert-43(),2,2,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent675.html
Insert-5(Method Declaration)->Delete-2(Parameter)->Delete-0(Argument),2,1,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent676.html
"Update-1891(Add string argument, collection)->Update-1691(Add string argument)->Insert-36(String literal)",3,3,3,1,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent677.html
Update-456()->Insert-3(Parameter)->Insert-1(Argument),2,2,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent678.html
Update-3008-4*(String literal),122,48,1,10,25,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent679.html
Insert-2-0*(Method invocation statement),54,28,1,10,24,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent680.html
Update-3008-0*(Number literal),42,23,1,5,12,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent681.html
Insert-1-15*(Argument),29,19,1,8,17,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent682.html
Update-3008-57*(Identifier/token),4,3,1,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent683.html
Delete-0-1*(Argument),14,7,1,3,8,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent684.html
Insert-2-2*(assignment statement),30,22,1,4,13,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent685.html
Update-3008-13*(Update Method invocation),20,18,1,7,15,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent686.html
Update-3008-5*(Rename local variable),25,18,1,4,15,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent687.html
Insert-1-25*(Argument),2,2,1,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent688.html
Update-3008-3*(Update Argument),23,18,1,6,14,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent689.html
Insert-1-6*(Argument),13,6,1,4,7,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent690.html
Update-3008-9*(Update LHS type),17,15,1,7,13,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent691.html
Delete-1-0*(Method invocation statement),17,14,1,5,10,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent692.html
Insert-1-5*(Argument),3,1,1,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent693.html
Insert-30-5*(Property),15,8,1,4,8,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent694.html
Delete-0-10*(Argument),6,2,1,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent695.html
Update-3008-16*(Rename Property),15,10,1,4,7,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent696.html
Delete-1-2*(Expression Statement),11,9,1,3,6,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent697.html
Insert-1-28*(Argument),5,2,1,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent698.html
Update-3008-45*(Update method invocation statement),10,9,1,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent699.html
Delete-0-4*(Argument),9,4,1,4,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent700.html
Update-3008-32*(Update member access),12,10,1,5,9,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent701.html
Delete-2-1*(Parameter),10,7,1,4,7,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent702.html
Delete-0-5*(Argument),2,2,1,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent703.html
Update-3008-1*(Rename method declaration),10,9,1,3,8,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent704.html
Insert-13-4*(Field),6,5,1,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent705.html
Update-3008-91*(Change Type parameter),8,7,1,3,6,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent706.html
Update-3008-7*(Change Return type),6,6,1,3,6,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent707.html
Update-3008-41*(change property type),9,6,1,3,7,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent708.html
Insert-1-2*(Argument),3,1,1,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent709.html
Delete-0-8*(Argument),5,1,1,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent710.html
Insert-5-19*(Method Declaration),6,5,1,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent711.html
Update-2760-4*(Member access),7,7,1,4,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent712.html
Update-3008-24*(Update member access),6,5,1,5,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent713.html
Update-4076-0*(Replace number with identifier),3,3,1,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent714.html
Update-3008-58*(Update new instance creation (RHS)),6,5,1,2,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent715.html
Update-3679-11*(Add method chain),4,3,1,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent716.html
Update-3008-22*(Identifier/token),2,1,1,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent717.html
Update-3008-66*(Identifier/token),2,2,1,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent718.html
Update-3008-33*(Rename enum member),4,2,1,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent719.html
Insert-5-23*(Method Declaration),4,3,1,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent720.html
Insert-5-29*(Method Declaration),4,4,1,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent721.html
Delete-0-0*(Argument),2,1,1,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent722.html
Update-3008-15*(Identifier/token),4,4,1,2,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent723.html
Insert-21-0*(Simple Assignment),2,1,1,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent724.html
Delete-0-2*(Argument),3,3,1,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent725.html
Insert-23-0*(),3,3,1,1,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent726.html
Delete-7-2*(Field),2,2,1,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent727.html
Update-3008-56*(Identifier/token),4,2,1,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent728.html
Update-3008-40*(Identifier/token),4,4,1,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent729.html
Update-3679-2*(Add method chain),2,1,1,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent730.html
Delete-1-1*(Expression Statement),2,1,1,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent731.html
Update-3679-9*(Add method chain),2,2,1,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent732.html
Update-3008-17*(Identifier/token),2,1,1,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent733.html
Update-3008-38*(Identifier/token),2,1,1,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent734.html
Insert-30-1*(Property),2,1,1,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent735.html
Replace-296-9*(One statement to two),3,3,1,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent736.html
Insert-18-2*(Return statement),3,2,1,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent737.html
Replace-514-11*(),2,1,1,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent738.html
Update-2760-10*(Member access),3,3,1,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent739.html
Update-3008-27*(Identifier/token),2,2,1,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent740.html
Update-3008-10*(Rename Parameter),3,3,1,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent741.html
Update-3008-21*(Identifier/token),3,3,1,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent742.html
Update-3008-44*(Update Method invocation),3,2,1,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent743.html
Insert-5-13*(Method Declaration),3,1,1,1,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent744.html
Insert-5-27*(Method Declaration),2,2,1,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent745.html
Update-5076-0*(Remove LHS type),2,2,1,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent746.html
Insert-1-3*(Argument),2,2,1,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent747.html
Delete-13-0*(throw new NotImplementedException),2,2,1,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent748.html
Update-3008-105*(Identifier/token),2,2,1,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent749.html
Insert-2-3*(Expression statement),2,2,1,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent750.html
Insert-7-15*(If statement),2,2,1,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent751.html
Replace-136-14*(),2,2,1,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent752.html
Insert-6-1*(ForEach),2,2,1,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent753.html
Replace-316-0*(),2,1,1,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent754.html
Insert-13-3*(Field),2,1,1,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent755.html
Update-3008-47*(Identifier/token),2,1,1,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent756.html
Update-3008-82*(Identifier/token),2,2,1,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent757.html
Update-3008-136*(Identifier/token),2,1,1,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent758.html
Insert-1-13*(Argument),2,2,1,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent759.html
Insert-1-14*(Argument),2,2,1,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent760.html
Update-1362-0*(Add Member Access),2,2,1,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent761.html
Update-3008-30*(Identifier/token),2,2,1,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent762.html
Update-3008-97*(Identifier/token),2,1,1,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent763.html
Update-2111-2*(Remove member access),2,1,1,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent764.html
Update-3008-46*(Identifier/token),2,1,1,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent765.html
Delete-3-9*(If statement),2,2,1,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent766.html
Replace-540-205*(),2,1,1,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent767.html
Delete-1-0(Method invocation statement)->Insert-2-0(Method invocation statement),44,28,2,7,18,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent768.html
Insert-1-15(Argument)->Update-1254-0(Identifier to false keyword),5,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent769.html
Insert-0-0(Variable declaration)->Insert-2-0(Method invocation statement),29,19,2,5,12,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent770.html
Update-1254-0(Identifier to false keyword)->Insert-1-15(Argument),3,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent771.html
Insert-2-0(Method invocation statement)->Update-3008-4(String literal),27,15,2,6,8,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent772.html
Update-3008-4(String literal)->Insert-2-0(Method invocation statement),23,14,2,4,7,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent773.html
Insert-2-0(Method invocation statement)->Insert-0-0(Variable declaration),23,18,2,7,11,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent774.html
Insert-0-0(Variable declaration)->Update-3008-5(Rename local variable),22,14,2,3,12,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent775.html
Update-3008-4(String literal)->Update-3008-0(Number literal),22,12,2,4,6,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent776.html
Update-3008-0(Number literal)->Update-3008-4(String literal),21,13,2,4,7,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent777.html
Insert-2-0(Method invocation statement)->Delete-1-0(Method invocation statement),20,17,2,6,11,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent778.html
Insert-1-5(Argument)->Insert-1-15(Argument),4,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent779.html
Insert-30-5(Property)->Update-3008-16(Rename Property),12,7,2,2,7,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent780.html
Insert-2-0(Method invocation statement)->Update-895-1(Expression statement to variable declaration),15,13,2,6,7,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent781.html
Insert-3-2(Parameter)->Insert-2-2(assignment statement),18,14,2,5,12,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent782.html
Update-1254-0(Identifier to false keyword)->Insert-1-5(Argument),3,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent783.html
Insert-1-5(Argument)->Update-1254-0(Identifier to false keyword),3,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent784.html
Insert-1-15(Argument)->Insert-1-5(Argument),3,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent785.html
Update-1248()->Replace-514-2(),3,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent786.html
Update-3008-5(Rename local variable)->Update-3008-52(Identifier/token),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent787.html
Replace-514-2()->Update-1248(),3,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent788.html
Update-3008-5(Rename local variable)->Update-3008-4(String literal),15,11,2,3,7,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent789.html
Insert-3-2(Parameter)->Insert-1-15(Argument),14,10,2,4,8,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent790.html
Update-3008-4(String literal)->Insert-0-0(Variable declaration),14,12,2,4,7,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent791.html
Update-3008-16(Rename Property)->Insert-30-5(Property),9,8,2,3,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent792.html
Update-3008-52(Identifier/token)->Update-3008-5(Rename local variable),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent793.html
Delete-2-1(Parameter)->Delete-0-1(Argument),11,8,2,3,7,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent794.html
Insert-34-0(get)->Insert-16-1(set),14,12,2,4,9,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent795.html
Insert-36(String literal)->Update-3008-4(String literal),13,7,2,1,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent796.html
Update-3008-5(Rename local variable)->Update-3008-3(Update Argument),13,11,2,4,9,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent797.html
Insert-30-5(Property)->Insert-34-0(get),10,6,2,4,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent798.html
Insert-0-0(Variable declaration)->Update-3008-9(Update LHS type),10,10,2,4,7,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent799.html
Delete-1-2(Expression Statement)->Insert-2-2(assignment statement),12,12,2,6,9,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent800.html
Delete-1-0(Method invocation statement)->Update-3008-4(String literal),12,11,2,3,6,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent801.html
Insert-0-0(Variable declaration)->Update-5076-0(Remove LHS type),11,8,2,5,8,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent802.html
Insert-1-15(Argument)->Replace-514-11(),2,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent803.html
Insert-0-0(Variable declaration)->Update-3008-4(String literal),10,10,2,3,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent804.html
Update-2760-4(Member access)->Replace-136-32(),9,6,2,4,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent805.html
Update-3008-3(Update Argument)->Update-3008-13(Update Method invocation),9,7,2,4,6,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent806.html
Update-1248()->Insert-1-2(Argument),3,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent807.html
Delete-0-1(Argument)->Replace-266-2(),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent808.html
Insert-30-5(Property)->Insert-3-2(Parameter),8,8,2,4,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent809.html
Update-581(Add number literal argument)->Delete-0-10(Argument),4,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent810.html
Insert-1-2(Argument)->Update-1248(),3,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent811.html
Update-3008-9(Update LHS type)->Update-3008-58(Update new instance creation (RHS)),9,7,2,3,7,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent812.html
Delete-0-10(Argument)->Update-581(Add number literal argument),4,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent813.html
Insert-2-2(assignment statement)->Update-1222-1(),9,7,2,4,7,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent814.html
Insert-0-0(Variable declaration)->Insert-1-15(Argument),8,7,2,3,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent815.html
Update-3008-4(String literal)->Delete-1-0(Method invocation statement),9,8,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent816.html
Update-3008-13(Update Method invocation)->Update-3008-3(Update Argument),8,7,2,5,6,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent817.html
Insert-2-0(Method invocation statement)->Delete-6(Variable declaration),9,9,2,5,7,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent818.html
Update-3008-41(change property type)->Update-3008-16(Rename Property),9,7,2,3,8,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent819.html
Insert-1-2(Argument)->Replace-514-2(),3,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent820.html
Replace-514-2()->Insert-1-2(Argument),3,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent821.html
Insert-2-2(assignment statement)->Insert-0-0(Variable declaration),8,7,2,4,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent822.html
Update-3008-32(Update member access)->Insert-2-0(Method invocation statement),6,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent823.html
Insert-1-5(Argument)->Insert-1-2(Argument),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent824.html
Insert-2-2(assignment statement)->Update-3008-15(Identifier/token),8,7,2,4,6,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent825.html
Insert-2-0(Method invocation statement)->Update-3008-13(Update Method invocation),8,8,2,3,7,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent826.html
Insert-1-2(Argument)->Insert-1-5(Argument),3,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent827.html
Update-3008-9(Update LHS type)->Insert-0-0(Variable declaration),8,8,2,4,7,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent828.html
Delete-2-1(Parameter)->Insert-3-2(Parameter),5,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent829.html
Insert-30-5(Property)->Insert-2-2(assignment statement),8,6,2,3,7,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent830.html
Update-3008-9(Update LHS type)->Insert-2-0(Method invocation statement),8,8,2,4,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent831.html
Delete-6(Variable declaration)->Delete-1-0(Method invocation statement),7,7,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent832.html
Update-3008-9(Update LHS type)->Update-2661-0(Add LHS of assignment),7,4,2,1,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent833.html
Update-3008-5(Rename local variable)->Update-3008-13(Update Method invocation),8,7,2,4,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent834.html
Update-3008-46(Identifier/token)->Update-3008-137(Rename class instance creation),8,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent835.html
Update-1254-0(Identifier to false keyword)->Insert-1-2(Argument),3,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent836.html
Insert-2-2(assignment statement)->Update-3008-9(Update LHS type),7,7,2,4,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent837.html
Update-1248()->Insert-1-5(Argument),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent838.html
Insert-2-0(Method invocation statement)->Update-3008-3(Update Argument),7,6,2,3,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent839.html
Delete-6(Variable declaration)->Insert-2-0(Method invocation statement),6,5,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent840.html
Replace-514-2()->Insert-1-5(Argument),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent841.html
Update-3008-4(String literal)->Insert-11(New instance creation),6,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent842.html
Insert-1-15(Argument)->Insert-1-2(Argument),3,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent843.html
Delete-0-10(Argument)->Delete-0-8(Argument),3,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent844.html
Insert-1-15(Argument)->Update-3008-3(Update Argument),6,5,2,4,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent845.html
Insert-0-0(Variable declaration)->Update-3008-3(Update Argument),7,7,2,5,7,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent846.html
Insert-44-3(switch case)->Insert-43(),2,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent847.html
Replace-136-32()->Delete-1-0(Method invocation statement),7,6,2,3,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent848.html
Insert-2-0(Method invocation statement)->Insert-2-2(assignment statement),7,7,2,4,7,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent849.html
Delete-14-0(Property)->Delete-1-2(Expression Statement),6,4,2,3,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent850.html
Update-3008-1(Rename method declaration)->Insert-3-2(Parameter),7,6,2,4,6,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent851.html
Insert-34-0(get)->Insert-16-0(set),7,3,2,2,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent852.html
Insert-1-15(Argument)->Insert-3-2(Parameter),7,7,2,7,7,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent853.html
Update-3008-3(Update Argument)->Delete-1-0(Method invocation statement),7,5,2,4,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent854.html
Update-3008-15(Identifier/token)->Update-3008-13(Update Method invocation),7,5,2,3,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent855.html
Insert-2-0(Method invocation statement)->Update-3008-32(Update member access),5,4,2,4,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent856.html
Update-3008-5(Rename local variable)->Insert-0-0(Variable declaration),6,6,2,4,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent857.html
Insert-2-2(assignment statement)->Insert-30-5(Property),6,6,2,3,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent858.html
Update-3008-15(Identifier/token)->Insert-2-2(assignment statement),6,6,2,2,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent859.html
Update-1222-1()->Update-3008-9(Update LHS type),6,4,2,3,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent860.html
Replace-296-9(One statement to two)->Insert-0-0(Variable declaration),6,6,2,2,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent861.html
Delete-0-1(Argument)->Insert-1-28(Argument),4,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent862.html
Insert-1-15(Argument)->Update-4511-4(),3,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent863.html
Insert-0-0(Variable declaration)->Insert-2-2(assignment statement),6,6,2,4,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent864.html
Update-3008-1(Rename method declaration)->Insert-5-29(Method Declaration),6,6,2,4,6,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent865.html
Update-3008-3(Update Argument)->Insert-0-0(Variable declaration),6,5,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent866.html
Insert-30-5(Property)->Update-3008-41(change property type),6,2,2,2,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent867.html
Update-3008-58(Update new instance creation (RHS))->Update-3008-9(Update LHS type),5,3,2,2,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent868.html
Delete-0-1(Argument)->Insert-1-15(Argument),4,4,2,4,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent869.html
Insert-43()->Insert-44-3(switch case),2,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent870.html
Delete-1-0(Method invocation statement)->Delete-6(Variable declaration),6,5,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent871.html
Delete-0-1(Argument)->Delete-2-1(Parameter),4,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent872.html
Insert-2-0(Method invocation statement)->Update-2661-3(Add LHS of assignment),6,5,2,3,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent873.html
Update-3008-13(Update Method invocation)->Delete-1-0(Method invocation statement),6,4,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent874.html
Insert-18-1(Return statement)->Delete-13-0(throw new NotImplementedException),6,4,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent875.html
Update-2661-0(Add LHS of assignment)->Replace-136-14(),6,4,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent876.html
Insert-0-0(Variable declaration)->Insert-6-0(ForEach),5,4,2,3,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent877.html
Insert-30-1(Property)->Update-3008-16(Rename Property),4,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent878.html
Insert-11(New instance creation)->Update-3008-0(Number literal),5,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent879.html
Update-3008-16(Rename Property)->Insert-30-1(Property),4,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent880.html
Insert-1-3(Argument)->Insert-1-6(Argument),2,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent881.html
Update-2755-0()->Delete-0-1(Argument),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent882.html
Insert-0-0(Variable declaration)->Update-3008-13(Update Method invocation),5,5,2,3,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent883.html
Update-3008-13(Update Method invocation)->Insert-2-0(Method invocation statement),5,5,2,4,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent884.html
Insert-2-2(assignment statement)->Update-3008-4(String literal),5,3,2,2,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent885.html
Update-3008-1(Rename method declaration)->Update-3008-4(String literal),5,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent886.html
Insert-30-5(Property)->Delete-14-0(Property),4,4,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent887.html
Update-3008-4(String literal)->Update-3008-13(Update Method invocation),5,4,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent888.html
Update-3008-3(Update Argument)->Insert-2-2(assignment statement),5,5,2,2,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent889.html
Update-3008-5(Rename local variable)->Insert-2-2(assignment statement),5,5,2,4,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent890.html
Update-3008-5(Rename local variable)->Update-3008-24(Update member access),5,5,2,4,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent891.html
Update-3008-50(Identifier/token)->Insert-30-5(Property),5,1,2,1,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent892.html
Update-3008-13(Update Method invocation)->Update-3008-4(String literal),4,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent893.html
Update-3008-24(Update member access)->Update-2382-2(),4,4,2,4,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent894.html
Update-895-1(Expression statement to variable declaration)->Update-2760-4(Member access),4,4,2,4,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent895.html
Update-3008-4(String literal)->Update-3008-5(Rename local variable),5,5,2,3,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent896.html
Delete-2-1(Parameter)->Delete-1-2(Expression Statement),5,4,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent897.html
Delete-1-2(Expression Statement)->Delete-14-0(Property),5,4,2,1,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent898.html
Insert-3-2(Parameter)->Replace-128(),5,4,2,3,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent899.html
Insert-0-0(Variable declaration)->Delete-1-0(Method invocation statement),5,5,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent900.html
Update-3008-3(Update Argument)->Update-3008-4(String literal),5,5,2,3,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent901.html
Update-3008-3(Update Argument)->Insert-2-0(Method invocation statement),5,4,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent902.html
Update-3008-9(Update LHS type)->Replace-136-32(),5,4,2,4,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent903.html
Update-3008-9(Update LHS type)->Update-3802-0(),5,5,2,4,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent904.html
Update-3008-5(Rename local variable)->Update-3008-21(Identifier/token),5,3,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent905.html
Update-3008-5(Rename local variable)->Update-3008-0(Number literal),5,5,2,3,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent906.html
Update-3008-24(Update member access)->Insert-1-12(Argument),5,5,2,4,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent907.html
Replace-296-5(One statement to two)->Delete-6(Variable declaration),5,4,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent908.html
Update-3008-137(Rename class instance creation)->Update-290(),5,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent909.html
Update-3008-4(String literal)->Insert-13-4(Field),3,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent910.html
Insert-1-5(Argument)->Update-1248(),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent911.html
Insert-18-1(Return statement)->Update-2760-1(Member access),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent912.html
Update-3008-4(String literal)->Update-3008-22(Identifier/token),3,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent913.html
Insert-5-29(Method Declaration)->Insert-2-0(Method invocation statement),4,4,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent914.html
Update-2760-4(Member access)->Update-3008-24(Update member access),4,4,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent915.html
Insert-2-0(Method invocation statement)->Insert-1-15(Argument),4,4,2,4,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent916.html
Insert-2-0(Method invocation statement)->Replace-296-9(One statement to two),4,4,2,4,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent917.html
Insert-2-0(Method invocation statement)->Update-3008-0(Number literal),4,4,2,3,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent918.html
Update-3008-91(Change Type parameter)->Update-3008-10(Rename Parameter),4,4,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent919.html
Delete-0-1(Argument)->Update-2755-0(),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent920.html
Insert-2-0(Method invocation statement)->Update-2760-10(Member access),4,4,2,3,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent921.html
Update-3008-82(Identifier/token)->Insert-2-0(Method invocation statement),4,3,2,2,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent922.html
Update-3008-15(Identifier/token)->Insert-0-0(Variable declaration),4,3,2,2,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent923.html
Insert-1-28(Argument)->Replace-136-14(),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent924.html
Insert-2-0(Method invocation statement)->Update-3008-45(Update method invocation statement),4,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent925.html
Update-3008-4(String literal)->Replace-534-0(),4,4,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent926.html
Insert-2-2(assignment statement)->Insert-2-0(Method invocation statement),4,4,2,4,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent927.html
Update-3008-13(Update Method invocation)->Update-1222-1(),4,4,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent928.html
Update-2744()->Update-3008-19(Identifier/token),4,4,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent929.html
Replace-255-13()->Insert-2-0(Method invocation statement),4,4,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent930.html
Insert-34-0(get)->Insert-30-5(Property),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent931.html
Delete-1-0(Method invocation statement)->Insert-0-0(Variable declaration),4,4,2,3,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent932.html
Insert-1-15(Argument)->Update-2523-0(),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent933.html
Insert-0-0(Variable declaration)->Replace-296-9(One statement to two),4,4,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent934.html
Update-3008-13(Update Method invocation)->Insert-2-2(assignment statement),4,4,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent935.html
Update-3008-0(Number literal)->Replace-514-1(),2,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent936.html
Update-3008-1(Rename method declaration)->Update-3008-7(Change Return type),4,4,2,3,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent937.html
Update-3008-91(Change Type parameter)->Delete-6(Variable declaration),4,4,2,3,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent938.html
Update-895-1(Expression statement to variable declaration)->Replace-136-14(),3,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent939.html
Replace-136-18()->Replace-255-7(),4,4,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent940.html
Update-1222-0()->Update-2661-0(Add LHS of assignment),4,3,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent941.html
Update-2211()->Delete-0-1(Argument),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent942.html
Delete-6(Variable declaration)->Delete-1-2(Expression Statement),4,3,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent943.html
Update-3008-7(Change Return type)->Replace-203(),3,2,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent944.html
Update-3008-4(String literal)->Update-3008-3(Update Argument),4,4,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent945.html
Update-3008-4(String literal)->Update-4513-1(),4,3,2,1,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent946.html
Update-3008-1(Rename method declaration)->Update-3008-56(Identifier/token),4,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent947.html
Insert-3-2(Parameter)->Update-3008-1(Rename method declaration),4,4,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent948.html
Insert-2-2(assignment statement)->Delete-1-0(Method invocation statement),4,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent949.html
Insert-1-15(Argument)->Update-3008-4(String literal),4,4,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent950.html
Insert-1-15(Argument)->Insert-0-0(Variable declaration),4,4,2,2,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent951.html
Insert-1-15(Argument)->Update-2760-10(Member access),4,4,2,2,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent952.html
Update-3008-3(Update Argument)->Update-3008-5(Rename local variable),4,4,2,3,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent953.html
Update-3008-91(Change Type parameter)->Update-3008-41(change property type),4,4,2,3,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent954.html
Update-3008-91(Change Type parameter)->Delete-5-5(Method Declaration),4,1,2,1,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent955.html
Insert-18-2(Return statement)->Delete-13-0(throw new NotImplementedException),4,2,2,1,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent956.html
Update-3008-7(Change Return type)->Replace-492-3(),4,4,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent957.html
Update-3008-16(Rename Property)->Insert-2-2(assignment statement),4,4,2,4,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent958.html
Update-3008-16(Rename Property)->Update-3008-15(Identifier/token),4,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent959.html
Update-755-0()->Replace-263-6(),4,3,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent960.html
Update-3008-15(Identifier/token)->Update-1222-1(),4,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent961.html
Delete-12-1(Return statement)->Insert-18-0(Return statement),4,4,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent962.html
Insert-1-28(Argument)->Insert-2-2(assignment statement),4,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent963.html
Update-895-0(Expression statement to variable declaration)->Replace-136-14(),4,3,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent964.html
Update-2382-2()->Insert-1-12(Argument),4,4,2,4,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent965.html
Insert-3-0(Parameter)->Insert-2-2(assignment statement),4,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent966.html
Update-2211()->Update-2111-2(Remove member access),4,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent967.html
Insert-13-4(Field)->Update-3008-4(String literal),3,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent968.html
Update-3008-4(String literal)->Insert-5-19(Method Declaration),3,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent969.html
Insert-0-0(Variable declaration)->Update-3008-24(Update member access),3,2,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent970.html
Update-2111-2(Remove member access)->Insert-1-28(Argument),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent971.html
Update-1543-1()->Update-3008-137(Rename class instance creation),3,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent972.html
Insert-3-2(Parameter)->Insert-0-0(Variable declaration),3,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent973.html
Update-3008-0(Number literal)->Insert-0-0(Variable declaration),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent974.html
Insert-13-4(Field)->Update-3008-5(Rename local variable),3,3,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent975.html
Insert-5-19(Method Declaration)->Insert-3-2(Parameter),3,3,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent976.html
Insert-11(New instance creation)->Update-3008-4(String literal),3,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent977.html
Insert-30-5(Property)->Insert-5-29(Method Declaration),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent978.html
Update-3008-22(Identifier/token)->Update-3008-4(String literal),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent979.html
Insert-9-1(Constructor)->Insert-2-2(assignment statement),3,3,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent980.html
Update-3679-11(Add method chain)->Replace-540-205(),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent981.html
Insert-1-6(Argument)->Replace-514-1(),2,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent982.html
Insert-0-0(Variable declaration)->Update-2760-4(Member access),3,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent983.html
Insert-18-1(Return statement)->Insert-5-19(Method Declaration),2,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent984.html
Insert-5-27(Method Declaration)->Delete-2-1(Parameter),2,1,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent985.html
Update-2760-10(Member access)->Update-3008-4(String literal),3,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent986.html
Insert-18-0(Return statement)->Update-3008-18(Identifier/token),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent987.html
Update-3008-33(Rename enum member)->Insert-30-5(Property),3,2,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent988.html
Update-3008-50(Identifier/token)->Update-2855(),3,1,2,1,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent989.html
Update-3008-99(Identifier/token)->Update-3008-9(Update LHS type),3,1,2,1,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent990.html
Update-3008-0(Number literal)->Insert-11(New instance creation),3,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent991.html
Insert-25-1(Else)->Insert-2-0(Method invocation statement),3,3,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent992.html
Insert-2-0(Method invocation statement)->Update-3008-9(Update LHS type),3,3,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent993.html
Delete-5-6(Method Declaration)->Insert-5-29(Method Declaration),3,2,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent994.html
Insert-3-2(Parameter)->Insert-2-0(Method invocation statement),3,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent995.html
Update-3008-55(Identifier/token)->Insert-0-0(Variable declaration),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent996.html
Replace-136-32()->Replace-255-13(),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent997.html
Insert-13-12(Field)->Insert-3-2(Parameter),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent998.html
Update-2661-3(Add LHS of assignment)->Update-1222-1(),3,3,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent999.html
Insert-18-8(Return statement)->Insert-2-0(Method invocation statement),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1000.html
Update-3008-2(Identifier/token)->Insert-0-0(Variable declaration),3,3,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1001.html
Update-3008-12(Identifier/token)->Update-3008-13(Update Method invocation),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1002.html
Update-2760-2(Member access)->Replace-136-32(),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1003.html
Delete-12-12(Return statement)->Insert-18-2(Return statement),3,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1004.html
Update-1222-1()->Update-3008-5(Rename local variable),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1005.html
Delete-5-6(Method Declaration)->Delete-5-8(Method Declaration),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1006.html
Update-2760-3(Member access)->Update-2382-3(),2,1,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1007.html
Insert-1-6(Argument)->Insert-1-15(Argument),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1008.html
Update-3008-4(String literal)->Replace-176(),3,3,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1009.html
Insert-16-1(set)->Insert-2-2(assignment statement),3,3,2,1,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1010.html
Insert-2-2(assignment statement)->Insert-18-0(Return statement),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1011.html
Insert-0-0(Variable declaration)->Insert-7-7(If statement),3,3,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1012.html
Update-3008-13(Update Method invocation)->Update-3008-15(Identifier/token),3,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1013.html
Update-3008-10(Rename Parameter)->Insert-0-0(Variable declaration),3,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1014.html
Update-3008-7(Change Return type)->Delete-2-1(Parameter),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1015.html
Update-3008-16(Rename Property)->Insert-3-2(Parameter),3,3,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1016.html
Update-3008-9(Update LHS type)->Insert-2-2(assignment statement),3,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1017.html
Update-3008-5(Rename local variable)->Delete-6(Variable declaration),3,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1018.html
Update-3008-0(Number literal)->Insert-2-0(Method invocation statement),3,3,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1019.html
Insert-5-20(Method Declaration)->Replace-296-9(One statement to two),3,1,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1020.html
Insert-13-14(Field)->Insert-2-2(assignment statement),3,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1021.html
Insert-30-4(Property)->Insert-2-2(assignment statement),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1022.html
Delete-3-3(If statement)->Insert-7-40(If statement),3,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1023.html
Update-3008-4(String literal)->Update-2745(),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1024.html
Delete-1-0(Method invocation statement)->Update-2760-4(Member access),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1025.html
Update-1222-1()->Update-2661-0(Add LHS of assignment),2,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1026.html
Insert-44-14(switch case)->Insert-43(),2,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1027.html
Update-3008-4(String literal)->Update-3008-1(Rename method declaration),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1028.html
"Update-3008-4(String literal)->Update-1891(Add string argument, collection)",3,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1029.html
Update-3008-4(String literal)->Update-3008-9(Update LHS type),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1030.html
Update-3008-4(String literal)->Update-3008-63(Identifier/token),3,3,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1031.html
Update-3008-1(Rename method declaration)->Insert-0-0(Variable declaration),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1032.html
Update-3008-1(Rename method declaration)->Update-3008-13(Update Method invocation),3,3,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1033.html
Delete-1-2(Expression Statement)->Delete-6(Variable declaration),3,3,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1034.html
Delete-1-2(Expression Statement)->Delete-7-2(Field),3,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1035.html
Insert-34-0(get)->Insert-9-1(Constructor),3,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1036.html
Insert-2-2(assignment statement)->Update-3008-10(Rename Parameter),3,3,2,1,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1037.html
Insert-2-2(assignment statement)->Delete-6(Variable declaration),3,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1038.html
Insert-2-2(assignment statement)->Update-3008-41(change property type),3,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1039.html
Delete-1-0(Method invocation statement)->Insert-2-2(assignment statement),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1040.html
Insert-1-15(Argument)->Insert-2-0(Method invocation statement),3,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1041.html
Insert-1-15(Argument)->Delete-0-1(Argument),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1042.html
Insert-0-0(Variable declaration)->Update-2760-10(Member access),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1043.html
Insert-0-0(Variable declaration)->Insert-18-0(Return statement),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1044.html
Insert-0-0(Variable declaration)->Insert-1-28(Argument),3,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1045.html
Insert-0-0(Variable declaration)->Update-3021-3(),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1046.html
"Insert-0-0(Variable declaration)->Insert-2-9(Add increment, i++)",3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1047.html
Insert-2-0(Method invocation statement)->Delete-2-1(Parameter),3,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1048.html
Insert-2-0(Method invocation statement)->Delete-1-2(Expression Statement),3,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1049.html
Insert-2-0(Method invocation statement)->Insert-5-29(Method Declaration),3,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1050.html
Insert-2-0(Method invocation statement)->Update-3008-5(Rename local variable),3,3,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1051.html
Insert-2-0(Method invocation statement)->Insert-7-6(If statement),3,3,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1052.html
Update-3008-13(Update Method invocation)->Update-3008-9(Update LHS type),3,3,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1053.html
Update-3008-13(Update Method invocation)->Update-3008-5(Rename local variable),3,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1054.html
Update-3008-13(Update Method invocation)->Update-3008-32(Update member access),3,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1055.html
Update-3008-10(Rename Parameter)->Insert-3-2(Parameter),3,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1056.html
Update-3008-10(Rename Parameter)->Insert-2-2(assignment statement),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1057.html
Update-3008-3(Update Argument)->Insert-1-15(Argument),3,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1058.html
Update-3008-3(Update Argument)->Delete-6(Variable declaration),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1059.html
Delete-6(Variable declaration)->Insert-2-2(assignment statement),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1060.html
Delete-6(Variable declaration)->Update-3008-7(Change Return type),3,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1061.html
Insert-5-29(Method Declaration)->Insert-17-0(),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1062.html
Delete-12-6(Return statement)->Insert-18-2(Return statement),3,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1063.html
Update-3008-9(Update LHS type)->Update-2760-4(Member access),3,3,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1064.html
Update-2760-4(Member access)->Insert-2-0(Method invocation statement),3,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1065.html
Update-3008-82(Identifier/token)->Update-3008-4(String literal),3,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1066.html
Insert-30-5(Property)->Replace-93(),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1067.html
Update-3008-33(Rename enum member)->Insert-22(Add Enum member),3,1,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1068.html
Update-3008-5(Rename local variable)->Insert-1-15(Argument),3,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1069.html
Update-3008-5(Rename local variable)->Insert-2-0(Method invocation statement),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1070.html
Update-3008-5(Rename local variable)->Update-3008-40(Identifier/token),3,3,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1071.html
Update-3008-24(Update member access)->Update-2760-2(Member access),3,3,2,3,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1072.html
Update-3008-32(Update member access)->Delete-1-0(Method invocation statement),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1073.html
Replace-585-2()->Insert-0-0(Variable declaration),3,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1074.html
Replace-98-88()->Insert-22(Add Enum member),3,1,2,1,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1075.html
Replace-98-69()->Insert-22(Add Enum member),3,1,2,1,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1076.html
Replace-98-73()->Insert-22(Add Enum member),3,1,2,1,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1077.html
Replace-98-75()->Insert-22(Add Enum member),3,1,2,1,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1078.html
Insert-44-1(switch case)->Insert-23-0(),3,3,2,1,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1079.html
Replace-136-32()->Update-2760-4(Member access),3,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1080.html
Update-1268-0()->Replace-263-3(),3,3,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1081.html
Update-1268-0()->Replace-263-8(),3,1,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1082.html
Update-1268-0()->Replace-263-4(),3,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1083.html
Insert-5-19(Method Declaration)->Update-3008-1(Rename method declaration),2,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1084.html
Insert-5-19(Method Declaration)->Update-3008-4(String literal),2,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1085.html
Insert-5-29(Method Declaration)->Update-3008-1(Rename method declaration),2,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1086.html
Insert-3-2(Parameter)->Update-3008-10(Rename Parameter),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1087.html
Update-1222-0()->Update-3008-9(Update LHS type),2,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1088.html
Update-2473()->Delete-0-8(Argument),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1089.html
Insert-5-29(Method Declaration)->Delete-5-6(Method Declaration),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1090.html
Replace-540-237()->Insert-30-5(Property),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1091.html
Insert-1-25(Argument)->Update-3008-32(Update member access),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1092.html
Insert-21-0(Simple Assignment)->Insert-21-1(Simple Assignment),2,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1093.html
Replace-316-0()->Update-3008-97(Identifier/token),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1094.html
Insert-0-0(Variable declaration)->Insert-5-29(Method Declaration),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1095.html
Update-2760-4(Member access)->Update-2382-2(),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1096.html
Update-3008-24(Update member access)->Delete-1-0(Method invocation statement),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1097.html
Replace-255-7()->Replace-136-14(),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1098.html
Delete-35()->Insert-28-0(Using),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1099.html
Update-3008-22(Identifier/token)->Update-3008-0(Number literal),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1100.html
Insert-5-19(Method Declaration)->Insert-0-0(Variable declaration),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1101.html
Insert-5-5(Method Declaration)->Insert-0-0(Variable declaration),2,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1102.html
Replace-540-205()->Update-3679-11(Add method chain),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1103.html
Insert-2-2(assignment statement)->Update-3008-21(Identifier/token),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1104.html
Insert-5-5(Method Declaration)->Delete-5-4(Method Declaration),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1105.html
Insert-2-2(assignment statement)->Update-3008-24(Update member access),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1106.html
Insert-2-0(Method invocation statement)->Insert-1-25(Argument),2,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1107.html
Insert-30-5(Property)->Insert-9-1(Constructor),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1108.html
Replace-540-173()->Insert-20(),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1109.html
Update-3008-47(Identifier/token)->Update-3008-13(Update Method invocation),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1110.html
Update-3008-32(Update member access)->Insert-0-0(Variable declaration),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1111.html
Replace-136-14()->Insert-1-28(Argument),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1112.html
Insert-6-0(ForEach)->Insert-2-0(Method invocation statement),2,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1113.html
Insert-2-2(assignment statement)->Update-3008-13(Update Method invocation),2,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1114.html
Insert-17-0()->Update-3008-2(Identifier/token),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1115.html
Insert-1-6(Argument)->Update-3008-0(Number literal),2,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1116.html
Insert-3-2(Parameter)->Insert-5-12(Method Declaration),2,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1117.html
Insert-5-29(Method Declaration)->Update-3008-7(Change Return type),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1118.html
Insert-18-2(Return statement)->Insert-0-0(Variable declaration),2,1,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1119.html
Insert-6-1(ForEach)->Update-3008-82(Identifier/token),2,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1120.html
Update-3008-4(String literal)->Delete-6(Variable declaration),2,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1121.html
Update-3008-4(String literal)->Update-3008-15(Identifier/token),2,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1122.html
Replace-409()->Update-3008-4(String literal),2,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1123.html
Insert-0-0(Variable declaration)->Insert-7-11(If statement),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1124.html
Insert-0-0(Variable declaration)->Update-3008-12(Identifier/token),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1125.html
Insert-2-0(Method invocation statement)->Insert-13-2(Field),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1126.html
Update-3008-5(Rename local variable)->Insert-6-0(ForEach),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1127.html
Update-3008-4(String literal)->Insert-17-0(),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1128.html
Replace-267-8()->Insert-5-13(Method Declaration),2,1,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1129.html
Delete-5-2(Method Declaration)->Update-3008-30(Identifier/token),2,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1130.html
Insert-3-2(Parameter)->Insert-30-5(Property),2,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1131.html
Insert-16-1(set)->Insert-30-5(Property),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1132.html
Insert-2-2(assignment statement)->Insert-3-2(Parameter),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1133.html
Insert-1-15(Argument)->Insert-25-1(Else),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1134.html
Delete-0-2(Argument)->Insert-1-25(Argument),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1135.html
Update-3008-3(Update Argument)->Replace-136-32(),2,1,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1136.html
Update-3008-91(Change Type parameter)->Insert-30-5(Property),2,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1137.html
Update-3008-9(Update LHS type)->Update-3008-5(Rename local variable),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1138.html
Replace-585-2()->Update-3008-4(String literal),2,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1139.html
Insert-14()->Update-3008-105(Identifier/token),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1140.html
Insert-0-0(Variable declaration)->Update-3679-11(Add method chain),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1141.html
Insert-2-0(Method invocation statement)->Update-3008-22(Identifier/token),2,1,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1142.html
Insert-2-0(Method invocation statement)->Insert-1-13(Argument),2,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1143.html
Delete-6(Variable declaration)->Update-3008-5(Rename local variable),2,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1144.html
Insert-25-1(Else)->Insert-2-2(assignment statement),2,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1145.html
Update-5076-0(Remove LHS type)->Update-3008-15(Identifier/token),2,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1146.html
Update-3008-15(Identifier/token)->Update-3008-3(Update Argument),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1147.html
Update-2760-3(Member access)->Update-3008-117(Identifier/token),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1148.html
Update-2560-1()->Update-3008-82(Identifier/token),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1149.html
Update-2560-4()->Update-3008-82(Identifier/token),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1150.html
Update-581(Add number literal argument)->Delete-0-8(Argument),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1151.html
Update-1222-2()->Update-3008-9(Update LHS type),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1152.html
Update-3008-1(Rename method declaration)->Insert-2-2(assignment statement),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1153.html
Update-3008-1(Rename method declaration)->Update-3008-91(Change Type parameter),2,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1154.html
Insert-2-2(assignment statement)->Delete-1-2(Expression Statement),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1155.html
Insert-2-2(assignment statement)->Update-895-1(Expression statement to variable declaration),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1156.html
Delete-1-0(Method invocation statement)->Update-3008-3(Update Argument),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1157.html
Insert-13-9(Field)->Insert-2-2(assignment statement),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1158.html
Insert-0-0(Variable declaration)->Insert-18-1(Return statement),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1159.html
Insert-2-0(Method invocation statement)->Insert-18-0(Return statement),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1160.html
Insert-2-0(Method invocation statement)->Update-2760-15(Member access),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1161.html
Insert-2-0(Method invocation statement)->Insert-25-1(Else),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1162.html
Update-3008-13(Update Method invocation)->Update-3008-47(Identifier/token),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1163.html
Delete-6(Variable declaration)->Insert-13-14(Field),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1164.html
Insert-5-23(Method Declaration)->Insert-5-29(Method Declaration),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1165.html
Update-2760-4(Member access)->Insert-1-12(Argument),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1166.html
Update-2760-6(Member access)->Update-2382-0(),2,2,2,2,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1167.html
Update-3008-5(Rename local variable)->Insert-13-4(Field),2,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1168.html
Update-3008-5(Rename local variable)->Insert-21-0(Simple Assignment),2,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1169.html
Update-3008-32(Update member access)->Replace-514-20(),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1170.html
Update-1222-1()->Insert-7-16(If statement),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1171.html
Replace-136-32()->Insert-1-15(Argument),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1172.html
Insert-1-13(Argument)->Insert-0-0(Variable declaration),2,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1173.html
Replace-255-16()->Replace-136-32(),2,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1174.html
Replace-99-1()->Insert-30-5(Property),2,1,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1175.html
Replace-255-13()->Replace-136-32(),2,2,2,2,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1176.html
Replace-136-14()->Insert-2-2(assignment statement),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1177.html
Update-1266-0()->Delete-12-1(Return statement),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1178.html
"Insert-2-9(Add increment, i++)->Insert-2-2(assignment statement)",2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1179.html
Insert-1-12(Argument)->Update-3008-0(Number literal),2,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1180.html
Replace-394-5()->Update-3008-4(String literal),2,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1181.html
Insert-2-0(Method invocation statement)->Insert-2-4(Expression statement),2,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1182.html
Delete-6(Variable declaration)->Update-3008-4(String literal),2,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1183.html
Update-3008-5(Rename local variable)->Update-5076-0(Remove LHS type),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1184.html
Update-3008-14(Identifier/token)->Insert-2-2(assignment statement),2,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1185.html
Delete-1-0*(Method invocation statement)->Insert-2-0(Method invocation statement),6,5,2,5,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1186.html
Insert-1-15*(Argument)->Update-1254-0(Identifier to false keyword),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1187.html
Insert-1-15(Argument)->Update-1254-0*(Identifier to false keyword),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1188.html
Insert-0-0*(Variable declaration)->Insert-2-0(Method invocation statement),5,4,2,4,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1189.html
Insert-0-0(Variable declaration)->Insert-2-0*(Method invocation statement),8,4,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1190.html
Insert-22(Add Enum member)->Update-3008-33*(Rename enum member),2,1,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1191.html
Insert-2-0(Method invocation statement)->Insert-0-0*(Variable declaration),5,5,2,4,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1192.html
Insert-0-0*(Variable declaration)->Update-3008-5(Rename local variable),10,9,2,3,8,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1193.html
Update-3008-4*(String literal)->Update-3008-0(Number literal),14,9,2,4,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1194.html
Update-3008-4(String literal)->Update-3008-0*(Number literal),9,5,2,3,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1195.html
Update-3008-0*(Number literal)->Update-3008-4(String literal),9,6,2,4,6,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1196.html
Update-3008-0(Number literal)->Update-3008-4*(String literal),7,5,2,3,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1197.html
Insert-2-0*(Method invocation statement)->Delete-1-0(Method invocation statement),7,6,2,4,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1198.html
Insert-2-0(Method invocation statement)->Delete-1-0*(Method invocation statement),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1199.html
Insert-1-5*(Argument)->Insert-1-15(Argument),3,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1200.html
Insert-30-5*(Property)->Update-3008-16(Rename Property),8,5,2,2,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1201.html
Insert-3-2*(Parameter)->Insert-2-2(assignment statement),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1202.html
Insert-3-2(Parameter)->Insert-2-2*(assignment statement),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1203.html
Insert-1-5*(Argument)->Update-1254-0(Identifier to false keyword),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1204.html
Update-3008-5*(Rename local variable)->Update-3008-4(String literal),4,4,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1205.html
Update-3008-5(Rename local variable)->Update-3008-4*(String literal),9,6,2,3,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1206.html
Insert-3-2(Parameter)->Insert-1-15*(Argument),8,5,2,2,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1207.html
Update-3008-4*(String literal)->Insert-0-0(Variable declaration),8,6,2,2,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1208.html
Update-3008-16*(Rename Property)->Insert-30-5(Property),3,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1209.html
Delete-2-1*(Parameter)->Delete-0-1(Argument),4,4,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1210.html
Delete-2-1(Parameter)->Delete-0-1*(Argument),6,4,2,2,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1211.html
Insert-36(String literal)->Update-3008-4*(String literal),6,5,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1212.html
Update-3008-5*(Rename local variable)->Update-3008-3(Update Argument),3,3,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1213.html
Update-3008-5(Rename local variable)->Update-3008-3*(Update Argument),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1214.html
Insert-0-0*(Variable declaration)->Update-3008-9(Update LHS type),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1215.html
Delete-1-0*(Method invocation statement)->Update-3008-4(String literal),4,4,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1216.html
Delete-1-0(Method invocation statement)->Update-3008-4*(String literal),5,5,2,3,5,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1217.html
Insert-0-0*(Variable declaration)->Update-3008-4(String literal),2,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1218.html
Insert-0-0(Variable declaration)->Update-3008-4*(String literal),3,3,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1219.html
Update-2760-4*(Member access)->Replace-136-32(),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1220.html
Update-3008-3(Update Argument)->Update-3008-13*(Update Method invocation),4,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1221.html
Update-581(Add number literal argument)->Delete-0-10*(Argument),3,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1222.html
Update-3008-9*(Update LHS type)->Update-3008-58(Update new instance creation (RHS)),3,1,2,1,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1223.html
Delete-0-10*(Argument)->Update-581(Add number literal argument),3,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1224.html
Insert-2-2*(assignment statement)->Update-1222-1(),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1225.html
Insert-0-0*(Variable declaration)->Insert-1-15(Argument),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1226.html
Insert-0-0(Variable declaration)->Insert-1-15*(Argument),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1227.html
Update-3008-4*(String literal)->Delete-1-0(Method invocation statement),4,4,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1228.html
Insert-2-2(assignment statement)->Insert-0-0*(Variable declaration),4,4,2,4,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1229.html
Update-3008-32*(Update member access)->Insert-2-0(Method invocation statement),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1230.html
Insert-1-5*(Argument)->Insert-1-2(Argument),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1231.html
Insert-1-5(Argument)->Insert-1-2*(Argument),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1232.html
Insert-2-2*(assignment statement)->Update-3008-15(Identifier/token),4,4,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1233.html
Insert-2-0(Method invocation statement)->Update-3008-13*(Update Method invocation),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1234.html
Insert-1-2*(Argument)->Insert-1-5(Argument),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1235.html
Insert-1-2(Argument)->Insert-1-5*(Argument),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1236.html
Delete-2-1*(Parameter)->Insert-3-2(Parameter),3,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1237.html
Delete-2-1(Parameter)->Insert-3-2*(Parameter),2,1,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1238.html
Update-3008-9*(Update LHS type)->Insert-2-0(Method invocation statement),3,3,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1239.html
Delete-6*(Variable declaration)->Delete-1-0(Method invocation statement),3,3,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1240.html
Delete-6(Variable declaration)->Delete-1-0*(Method invocation statement),2,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1241.html
Update-1254-0(Identifier to false keyword)->Insert-1-2*(Argument),3,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1242.html
Insert-2-2(assignment statement)->Update-3008-9*(Update LHS type),3,3,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1243.html
Update-1248()->Insert-1-5*(Argument),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1244.html
Insert-2-0*(Method invocation statement)->Update-3008-3(Update Argument),2,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1245.html
Replace-514-2()->Insert-1-5*(Argument),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1246.html
Update-3008-4*(String literal)->Insert-11(New instance creation),3,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1247.html
Insert-1-15(Argument)->Insert-1-2*(Argument),3,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1248.html
Delete-0-10*(Argument)->Delete-0-8(Argument),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1249.html
Delete-0-10(Argument)->Delete-0-8*(Argument),3,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1250.html
Insert-1-15*(Argument)->Update-3008-3(Update Argument),4,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1251.html
Insert-0-0(Variable declaration)->Update-3008-3*(Update Argument),3,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1252.html
Insert-2-0*(Method invocation statement)->Insert-2-2(assignment statement),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1253.html
Delete-14-0(Property)->Delete-1-2*(Expression Statement),2,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1254.html
Insert-1-15*(Argument)->Insert-3-2(Parameter),3,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1255.html
Insert-2-0*(Method invocation statement)->Update-3008-32(Update member access),3,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1256.html
Insert-2-2*(assignment statement)->Insert-30-5(Property),3,3,2,1,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1257.html
Insert-0-0*(Variable declaration)->Insert-2-2(assignment statement),3,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1258.html
Delete-0-1(Argument)->Insert-1-15*(Argument),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1259.html
Delete-0-1*(Argument)->Delete-2-1(Parameter),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1260.html
Update-2745()->Update-3008-4*(String literal),4,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1261.html
Insert-30-1*(Property)->Update-3008-16(Rename Property),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1262.html
Insert-11*(New instance creation)->Update-3008-0(Number literal),4,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1263.html
Insert-1-3(Argument)->Insert-1-6*(Argument),2,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1264.html
Insert-0-0*(Variable declaration)->Update-3008-13(Update Method invocation),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1265.html
Insert-2-2*(assignment statement)->Update-3008-4(String literal),3,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1266.html
Insert-2-2(assignment statement)->Update-3008-4*(String literal),4,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1267.html
Update-3008-1(Rename method declaration)->Update-3008-4*(String literal),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1268.html
Update-3008-50(Identifier/token)->Insert-30-5*(Property),2,1,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1269.html
Update-3008-13(Update Method invocation)->Update-3008-4*(String literal),4,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1270.html
Update-3008-3(Update Argument)->Update-3008-4*(String literal),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1271.html
Update-3008-5*(Rename local variable)->Update-3008-21(Identifier/token),2,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1272.html
Update-3008-4*(String literal)->Insert-13-4(Field),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1273.html
Insert-1-5*(Argument)->Update-1248(),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1274.html
Update-2760-4*(Member access)->Update-3008-24(Update member access),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1275.html
Insert-2-0*(Method invocation statement)->Update-3008-0(Number literal),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1276.html
Insert-2-0(Method invocation statement)->Update-3008-0*(Number literal),3,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1277.html
Insert-0-0*(Variable declaration)->Replace-296-9(One statement to two),3,3,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1278.html
Delete-6(Variable declaration)->Delete-1-2*(Expression Statement),3,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1279.html
Update-3008-4*(String literal)->Update-1691-0(Add string argument),2,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1280.html
Update-3008-1*(Rename method declaration)->Update-3008-56(Identifier/token),2,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1281.html
Update-3008-1(Rename method declaration)->Update-3008-56*(Identifier/token),3,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1282.html
Update-3008-3(Update Argument)->Update-3008-5*(Rename local variable),2,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1283.html
Insert-13-4*(Field)->Update-3008-4(String literal),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1284.html
Update-3008-4*(String literal)->Insert-5-19(Method Declaration),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1285.html
Insert-0-0*(Variable declaration)->Update-3008-24(Update member access),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1286.html
Update-3008-0*(Number literal)->Insert-0-0(Variable declaration),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1287.html
Update-3008-0(Number literal)->Insert-0-0*(Variable declaration),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1288.html
Insert-13-4*(Field)->Update-3008-5(Rename local variable),2,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1289.html
Insert-11*(New instance creation)->Update-3008-4(String literal),3,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1290.html
Insert-1-6*(Argument)->Replace-514-1(),2,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1291.html
Insert-5-27(Method Declaration)->Delete-2-1*(Parameter),2,1,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1292.html
Update-3008-99(Identifier/token)->Update-3008-9*(Update LHS type),3,1,2,1,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1293.html
Insert-1-6(Argument)->Insert-1-15*(Argument),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1294.html
Update-3008-4(String literal)->Update-2745*(),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1295.html
Update-3008-4*(String literal)->Update-3008-1(Rename method declaration),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1296.html
Update-3008-4(String literal)->Update-3008-1*(Rename method declaration),2,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1297.html
Insert-0-0(Variable declaration)->Insert-1-28*(Argument),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1298.html
Update-3008-10*(Rename Parameter)->Insert-3-2(Parameter),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1299.html
Update-3008-3(Update Argument)->Insert-1-15*(Argument),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1300.html
Insert-48(Extend super class)->Insert-5-13*(Method Declaration),2,1,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1301.html
Insert-5-19*(Method Declaration)->Update-3008-4(String literal),2,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1302.html
Replace-316-0*()->Update-3008-97(Identifier/token),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1303.html
Replace-540-205*()->Update-3679-11(Add method chain),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1304.html
Insert-1-6*(Argument)->Update-3008-0(Number literal),2,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1305.html
Insert-1-15*(Argument)->Insert-25-1(Else),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1306.html
Replace-394-5()->Update-3008-4*(String literal),2,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1307.html
Insert-1-15*(Argument)->Update-1254-0*(Identifier to false keyword),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1308.html
Insert-0-0*(Variable declaration)->Insert-2-0*(Method invocation statement),3,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1309.html
Update-3008-4*(String literal)->Update-3008-0*(Number literal),7,5,2,3,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1310.html
Update-3008-0*(Number literal)->Update-3008-4*(String literal),4,3,2,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1311.html
Insert-2-0*(Method invocation statement)->Delete-1-0*(Method invocation statement),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1312.html
Update-3008-5*(Rename local variable)->Update-3008-4*(String literal),2,2,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1313.html
Insert-3-2*(Parameter)->Insert-1-15*(Argument),5,3,2,2,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1314.html
Delete-2-1*(Parameter)->Delete-0-1*(Argument),3,3,2,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1315.html
Insert-1-5*(Argument)->Insert-1-2*(Argument),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1316.html
Insert-1-2*(Argument)->Insert-1-5*(Argument),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1317.html
Update-3008-4*(String literal)->Insert-11*(New instance creation),3,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1318.html
Delete-0-10*(Argument)->Delete-0-8*(Argument),2,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1319.html
Insert-1-15*(Argument)->Insert-3-2*(Parameter),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1320.html
Update-2745*()->Update-3008-4*(String literal),3,1,2,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1321.html
Insert-2-2*(assignment statement)->Update-3008-4*(String literal),3,2,2,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1322.html
Insert-2-0*(Method invocation statement)->Update-3008-0*(Number literal),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1323.html
Update-3008-0*(Number literal)->Insert-0-0*(Variable declaration),2,2,2,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1324.html
Delete-0-1(Argument)->Insert-1-15(Argument)->Delete-0-1(Argument),2,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1325.html
Delete-0-1(Argument)->Update-2755-0()->Delete-0-1(Argument),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1326.html
Delete-0-10(Argument)->Delete-0-8(Argument)->Update-581(Add number literal argument),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1327.html
Delete-0-10(Argument)->Update-581(Add number literal argument)->Delete-0-10(Argument),3,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1328.html
Delete-0-8(Argument)->Update-581(Add number literal argument)->Delete-0-10(Argument),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1329.html
Delete-1-0(Method invocation statement)->Insert-2-0(Method invocation statement)->Delete-1-0(Method invocation statement),6,5,3,4,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1330.html
Delete-1-0(Method invocation statement)->Insert-2-0(Method invocation statement)->Insert-0-0(Variable declaration),2,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1331.html
Delete-1-0(Method invocation statement)->Insert-2-0(Method invocation statement)->Update-3008-13(Update Method invocation),2,2,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1332.html
Delete-1-0(Method invocation statement)->Insert-2-0(Method invocation statement)->Update-3008-3(Update Argument),3,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1333.html
Delete-1-0(Method invocation statement)->Insert-2-0(Method invocation statement)->Update-3008-4(String literal),4,3,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1334.html
Delete-1-0(Method invocation statement)->Update-2760-4(Member access)->Replace-136-32(),2,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1335.html
Delete-1-0(Method invocation statement)->Update-3008-4(String literal)->Insert-2-0(Method invocation statement),2,2,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1336.html
Delete-1-2(Expression Statement)->Insert-2-2(assignment statement)->Update-3008-9(Update LHS type),2,2,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1337.html
Delete-12-12(Return statement)->Insert-18-2(Return statement)->Delete-12-12(Return statement),2,2,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1338.html
Delete-13-0(throw new NotImplementedException)->Update-3008-91(Change Type parameter)->Delete-5-5(Method Declaration),2,1,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1339.html
Delete-14-0(Property)->Delete-1-2(Expression Statement)->Delete-5-6(Method Declaration),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1340.html
Delete-25()->Update-3008-46(Identifier/token)->Update-3008-137(Rename class instance creation),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1341.html
Delete-5-8(Method Declaration)->Delete-14-0(Property)->Delete-1-2(Expression Statement),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1342.html
Delete-6(Variable declaration)->Insert-0-0(Variable declaration)->Update-3008-4(String literal),2,2,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1343.html
Delete-6(Variable declaration)->Insert-0-0(Variable declaration)->Update-3008-9(Update LHS type),2,2,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1344.html
Insert-0-0(Variable declaration)->Insert-18-0(Return statement)->Update-3008-18(Identifier/token),2,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1345.html
Insert-0-0(Variable declaration)->Insert-2-0(Method invocation statement)->Insert-0-0(Variable declaration),10,7,3,3,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1346.html
Insert-0-0(Variable declaration)->Insert-2-0(Method invocation statement)->Insert-2-2(assignment statement),2,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1347.html
Insert-0-0(Variable declaration)->Insert-2-0(Method invocation statement)->Update-3008-13(Update Method invocation),2,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1348.html
Insert-0-0(Variable declaration)->Update-3008-5(Rename local variable)->Update-3008-4(String literal),2,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1349.html
Insert-0-0(Variable declaration)->Update-3008-52(Identifier/token)->Update-3008-5(Rename local variable),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1350.html
Insert-0-0(Variable declaration)->Update-3008-9(Update LHS type)->Insert-0-0(Variable declaration),2,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1351.html
Insert-0-0(Variable declaration)->Update-3008-9(Update LHS type)->Insert-2-0(Method invocation statement),3,3,3,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1352.html
Insert-1-15(Argument)->Insert-1-2(Argument)->Replace-514-2(),3,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1353.html
Insert-1-15(Argument)->Insert-1-2(Argument)->Update-1248(),3,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1354.html
Insert-1-15(Argument)->Insert-1-5(Argument)->Update-1248(),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1355.html
Insert-1-15(Argument)->Update-1254-0(Identifier to false keyword)->Insert-1-15(Argument),3,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1356.html
Insert-1-15(Argument)->Update-1254-0(Identifier to false keyword)->Insert-1-2(Argument),3,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1357.html
Insert-1-15(Argument)->Update-1254-0(Identifier to false keyword)->Update-1248(),3,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1358.html
Insert-1-15(Argument)->Update-3008-3(Update Argument)->Insert-1-15(Argument),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1359.html
Insert-1-2(Argument)->Insert-1-5(Argument)->Insert-1-2(Argument),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1360.html
Insert-1-2(Argument)->Insert-1-5(Argument)->Update-1248(),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1361.html
Insert-1-5(Argument)->Insert-1-2(Argument)->Replace-514-2(),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1362.html
Insert-1-5(Argument)->Update-1248()->Replace-514-2(),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1363.html
Insert-13-4(Field)->Update-3008-4(String literal)->Insert-13-4(Field),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1364.html
Insert-16-0(set)->Insert-30-5(Property)->Insert-34-0(get),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1365.html
Insert-2-0(Method invocation statement)->Delete-1-0(Method invocation statement)->Update-3008-4(String literal),4,4,3,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1366.html
Insert-2-0(Method invocation statement)->Delete-6(Variable declaration)->Insert-0-0(Variable declaration),3,3,3,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1367.html
"Insert-2-0(Method invocation statement)->Insert-0-0(Variable declaration)->Insert-2-9(Add increment, i++)",2,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1368.html
Insert-2-0(Method invocation statement)->Insert-0-0(Variable declaration)->Update-3008-4(String literal),2,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1369.html
Insert-2-0(Method invocation statement)->Update-2661-3(Add LHS of assignment)->Update-1222-1(),2,2,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1370.html
Insert-2-0(Method invocation statement)->Update-3008-3(Update Argument)->Insert-2-0(Method invocation statement),2,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1371.html
Insert-2-0(Method invocation statement)->Update-895-1(Expression statement to variable declaration)->Insert-2-0(Method invocation statement),3,3,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1372.html
Insert-2-2(assignment statement)->Delete-6(Variable declaration)->Insert-0-0(Variable declaration),3,3,3,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1373.html
Insert-2-2(assignment statement)->Update-3008-15(Identifier/token)->Update-3008-5(Rename local variable),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1374.html
Insert-2-4(Expression statement)->Update-3008-13(Update Method invocation)->Update-3008-3(Update Argument),2,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1375.html
Insert-22(Add Enum member)->Update-3008-33(Rename enum member)->Insert-22(Add Enum member),3,1,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1376.html
Insert-22(Add Enum member)->Update-3008-33(Rename enum member)->Insert-30-5(Property),2,1,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1377.html
Insert-26-2(switch)->Insert-44-14(switch case)->Insert-43(),2,2,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1378.html
Insert-26-9(switch)->Insert-44-3(switch case)->Insert-43(),2,2,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1379.html
Insert-3-0(Parameter)->Insert-2-2(assignment statement)->Update-3008-15(Identifier/token),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1380.html
Insert-3-2(Parameter)->Insert-2-2(assignment statement)->Update-3008-10(Rename Parameter),2,2,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1381.html
Insert-3-2(Parameter)->Replace-128()->Insert-2-2(assignment statement),3,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1382.html
Insert-30-5(Property)->Insert-3-2(Parameter)->Insert-2-2(assignment statement),5,5,3,4,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1383.html
Insert-30-5(Property)->Insert-34-0(get)->Insert-16-0(set),4,1,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1384.html
Insert-30-5(Property)->Update-3008-41(change property type)->Update-3008-16(Rename Property),3,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1385.html
Insert-34-0(get)->Insert-16-0(set)->Insert-30-5(Property),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1386.html
Insert-34-0(get)->Insert-16-1(set)->Insert-2-2(assignment statement),2,2,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1387.html
Insert-4(public)->Replace-98-15()->Insert-22(Add Enum member),2,1,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1388.html
Insert-43()->Insert-44-3(switch case)->Insert-43(),2,2,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1389.html
Insert-5-29(Method Declaration)->Insert-2-0(Method invocation statement)->Update-3008-13(Update Method invocation),2,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1390.html
Insert-6-1(ForEach)->Update-3008-82(Identifier/token)->Update-3008-4(String literal),2,2,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1391.html
Replace-136-26()->Delete-1-0(Method invocation statement)->Insert-2-0(Method invocation statement),3,3,3,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1392.html
Replace-136-26()->Replace-255-16()->Replace-136-32(),2,2,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1393.html
Replace-136-32()->Delete-1-0(Method invocation statement)->Insert-2-0(Method invocation statement),2,2,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1394.html
Replace-136-32()->Update-2760-4(Member access)->Replace-136-32(),3,3,3,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1395.html
Replace-176()->Insert-36(String literal)->Update-3008-4(String literal),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1396.html
Replace-218-2()->Delete-0-8(Argument)->Update-581(Add number literal argument),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1397.html
Replace-226()->Delete-0-8(Argument)->Update-581(Add number literal argument),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1398.html
Replace-246-3()->Replace-296-5(One statement to two)->Delete-6(Variable declaration),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1399.html
Replace-259()->Update-3008-46(Identifier/token)->Update-3008-137(Rename class instance creation),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1400.html
Replace-296-9(One statement to two)->Insert-0-0(Variable declaration)->Update-3008-5(Rename local variable),2,2,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1401.html
Replace-409()->Update-3008-4(String literal)->Replace-409(),2,2,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1402.html
Replace-514-2()->Insert-1-5(Argument)->Insert-1-2(Argument),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1403.html
Replace-514-2()->Insert-1-5(Argument)->Update-1248(),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1404.html
Replace-514-2()->Update-1248()->Replace-514-2(),3,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1405.html
Replace-56-0()->Insert-0-0(Variable declaration)->Update-3008-5(Rename local variable),2,2,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1406.html
Replace-98-15()->Insert-22(Add Enum member)->Update-3008-33(Rename enum member),2,1,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1407.html
Replace-98-69()->Insert-22(Add Enum member)->Update-3008-33(Rename enum member),3,1,3,1,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1408.html
Replace-98-73()->Insert-22(Add Enum member)->Update-3008-33(Rename enum member),3,1,3,1,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1409.html
Replace-98-75()->Insert-22(Add Enum member)->Update-3008-33(Rename enum member),3,1,3,1,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1410.html
Replace-98-88()->Insert-22(Add Enum member)->Update-3008-33(Rename enum member),3,1,3,1,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1411.html
Update-1222-0()->Update-2661-0(Add LHS of assignment)->Replace-136-14(),4,3,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1412.html
Update-1222-1()->Update-3008-9(Update LHS type)->Update-3802-0(),2,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1413.html
Update-1248()->Insert-1-5(Argument)->Insert-1-15(Argument),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1414.html
Update-1248()->Insert-1-5(Argument)->Insert-1-2(Argument),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1415.html
Update-1248()->Replace-514-2()->Insert-1-5(Argument),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1416.html
Update-1254-0(Identifier to false keyword)->Insert-1-15(Argument)->Insert-1-2(Argument),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1417.html
Update-1254-0(Identifier to false keyword)->Insert-1-2(Argument)->Replace-514-2(),3,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1418.html
Update-1254-0(Identifier to false keyword)->Insert-1-2(Argument)->Update-1248(),3,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1419.html
Update-1254-0(Identifier to false keyword)->Insert-1-5(Argument)->Update-1248(),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1420.html
Update-1254-0(Identifier to false keyword)->Update-1248()->Insert-1-2(Argument),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1421.html
Update-1254-0(Identifier to false keyword)->Update-1248()->Replace-514-2(),3,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1422.html
Update-1268-0()->Replace-263-3()->Delete-13-0(throw new NotImplementedException),2,2,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1423.html
Update-1268-0()->Replace-263-4()->Delete-13-0(throw new NotImplementedException),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1424.html
Update-1268-0()->Replace-263-8()->Delete-13-0(throw new NotImplementedException),3,1,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1425.html
Update-1651()->Update-2760-33(Member access)->Insert-21-0(Simple Assignment),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1426.html
Update-1691-0(Add string argument)->Insert-36(String literal)->Update-3008-4(String literal),8,6,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1427.html
Update-2211()->Update-2111-2(Remove member access)->Insert-1-28(Argument),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1428.html
Update-2661-0(Add LHS of assignment)->Replace-136-14()->Update-1222-0(),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1429.html
Update-2744()->Update-1651()->Insert-21-0(Simple Assignment),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1430.html
Update-2760-2(Member access)->Update-2382-2()->Insert-1-12(Argument),2,2,3,2,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1431.html
Update-2760-2(Member access)->Update-3008-24(Update member access)->Update-2382-2(),2,2,3,2,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1432.html
Update-2760-2(Member access)->Update-3008-24(Update member access)->Update-2760-2(Member access),2,2,3,2,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1433.html
Update-2760-3(Member access)->Update-3008-117(Identifier/token)->Update-2382-3(),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1434.html
Update-2760-4(Member access)->Update-2382-2()->Insert-1-12(Argument),2,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1435.html
Update-3008-0(Number literal)->Delete-14-0(Property)->Insert-30-5(Property),2,2,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1436.html
Update-3008-0(Number literal)->Update-3008-4(String literal)->Update-3008-0(Number literal),8,7,3,3,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1437.html
Update-3008-1(Rename method declaration)->Delete-6(Variable declaration)->Insert-0-0(Variable declaration),2,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1438.html
Update-3008-13(Update Method invocation)->Delete-1-0(Method invocation statement)->Insert-2-0(Method invocation statement),5,4,3,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1439.html
Update-3008-13(Update Method invocation)->Update-1222-1()->Update-3802-0(),2,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1440.html
Update-3008-13(Update Method invocation)->Update-3008-3(Update Argument)->Delete-1-0(Method invocation statement),2,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1441.html
Update-3008-13(Update Method invocation)->Update-3008-3(Update Argument)->Update-3008-13(Update Method invocation),3,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1442.html
Update-3008-13(Update Method invocation)->Update-3008-4(String literal)->Update-3008-13(Update Method invocation),3,2,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1443.html
Update-3008-13(Update Method invocation)->Update-3008-47(Identifier/token)->Update-3008-13(Update Method invocation),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1444.html
Update-3008-137(Rename class instance creation)->Update-290()->Delete-25(),5,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1445.html
Update-3008-15(Identifier/token)->Update-3008-13(Update Method invocation)->Insert-2-2(assignment statement),2,2,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1446.html
Update-3008-16(Rename Property)->Insert-3-2(Parameter)->Insert-2-2(assignment statement),2,2,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1447.html
Update-3008-16(Rename Property)->Update-3008-15(Identifier/token)->Update-3008-3(Update Argument),2,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1448.html
Update-3008-19(Identifier/token)->Update-1651()->Insert-21-0(Simple Assignment),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1449.html
Update-3008-22(Identifier/token)->Update-3008-0(Number literal)->Update-3008-4(String literal),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1450.html
Update-3008-22(Identifier/token)->Update-3008-4(String literal)->Update-3008-22(Identifier/token),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1451.html
Update-3008-24(Update member access)->Update-2382-2()->Insert-1-12(Argument),4,4,3,4,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1452.html
Update-3008-24(Update member access)->Update-2760-2(Member access)->Insert-1-12(Argument),2,2,3,2,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1453.html
Update-3008-24(Update member access)->Update-2760-2(Member access)->Update-2382-2(),2,2,3,2,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1454.html
Update-3008-3(Update Argument)->Delete-1-0(Method invocation statement)->Insert-2-0(Method invocation statement),2,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1455.html
Update-3008-3(Update Argument)->Insert-0-0(Variable declaration)->Insert-2-0(Method invocation statement),3,3,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1456.html
Update-3008-32(Update member access)->Delete-1-0(Method invocation statement)->Insert-2-0(Method invocation statement),2,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1457.html
Update-3008-33(Rename enum member)->Insert-30-5(Property)->Update-3008-41(change property type),2,1,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1458.html
Update-3008-4(String literal)->Delete-1-0(Method invocation statement)->Insert-2-0(Method invocation statement),4,4,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1459.html
Update-3008-4(String literal)->Insert-0-0(Variable declaration)->Insert-2-0(Method invocation statement),3,3,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1460.html
Update-3008-4(String literal)->Insert-0-0(Variable declaration)->Update-3008-5(Rename local variable),2,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1461.html
Update-3008-4(String literal)->Insert-0-0(Variable declaration)->Update-3008-9(Update LHS type),2,2,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1462.html
Update-3008-4(String literal)->Insert-2-0(Method invocation statement)->Delete-1-0(Method invocation statement),3,3,3,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1463.html
Update-3008-4(String literal)->Insert-2-0(Method invocation statement)->Insert-0-0(Variable declaration),2,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1464.html
Update-3008-4(String literal)->Replace-176()->Insert-36(String literal),2,2,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1465.html
Update-3008-4(String literal)->Replace-534-0()->Update-1691-0(Add string argument),2,2,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1466.html
"Update-3008-4(String literal)->Update-1891(Add string argument, collection)->Insert-36(String literal)",2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1467.html
Update-3008-4(String literal)->Update-3008-3(Update Argument)->Update-3008-13(Update Method invocation),2,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1468.html
Update-3008-41(change property type)->Update-3008-16(Rename Property)->Insert-30-5(Property),2,2,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1469.html
Update-3008-41(change property type)->Update-3008-16(Rename Property)->Update-3008-21(Identifier/token),2,2,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1470.html
Update-3008-46(Identifier/token)->Update-3008-137(Rename class instance creation)->Update-290(),5,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1471.html
Update-3008-5(Rename local variable)->Update-3008-13(Update Method invocation)->Replace-126(),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1472.html
Update-3008-5(Rename local variable)->Update-3008-13(Update Method invocation)->Update-620(),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1473.html
Update-3008-5(Rename local variable)->Update-3008-24(Update member access)->Insert-1-12(Argument),2,2,3,2,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1474.html
Update-3008-5(Rename local variable)->Update-3008-24(Update member access)->Update-2382-2(),2,2,3,2,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1475.html
Update-3008-5(Rename local variable)->Update-3008-24(Update member access)->Update-2760-2(Member access),2,2,3,2,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1476.html
Update-3008-5(Rename local variable)->Update-3008-3(Update Argument)->Insert-0-0(Variable declaration),3,2,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1477.html
Update-3008-5(Rename local variable)->Update-3008-40(Identifier/token)->Update-3008-4(String literal),2,2,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1478.html
Update-3008-5(Rename local variable)->Update-3008-52(Identifier/token)->Update-3008-5(Rename local variable),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1479.html
Update-3008-7(Change Return type)->Delete-2-1(Parameter)->Delete-0-1(Argument),2,2,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1480.html
Update-3008-74(Identifier/token)->Update-3008-15(Identifier/token)->Update-3008-13(Update Method invocation),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1481.html
Update-3008-9(Update LHS type)->Update-2661-0(Add LHS of assignment)->Replace-136-14(),5,4,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1482.html
Update-3008-99(Identifier/token)->Update-3008-9(Update LHS type)->Update-3008-58(Update new instance creation (RHS)),3,1,3,1,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1483.html
Update-5076-0(Remove LHS type)->Insert-0-0(Variable declaration)->Replace-296-9(One statement to two),2,2,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1484.html
Update-5076-0(Remove LHS type)->Update-1222-1()->Update-3008-5(Rename local variable),2,2,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1485.html
Delete-0-10(Argument)->Update-581(Add number literal argument)->Delete-0-10(Argument),3,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1486.html
Delete-0-8(Argument)->Update-581(Add number literal argument)->Delete-0-10(Argument),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1487.html
Insert-1-15(Argument)->Update-1254-0(Identifier to false keyword)->Insert-1-2(Argument),3,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1488.html
Insert-1-5(Argument)->Insert-1-2(Argument)->Replace-514-2(),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1489.html
Insert-1-5(Argument)->Update-1248()->Replace-514-2(),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1490.html
Insert-2-0(Method invocation statement)->Delete-1-0(Method invocation statement)->Insert-2-0(Method invocation statement),3,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1491.html
Insert-2-0(Method invocation statement)->Delete-1-0(Method invocation statement)->Update-3008-4(String literal),3,3,3,2,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1492.html
Insert-6-1(ForEach)->Update-3008-82(Identifier/token)->Update-3008-4(String literal),2,2,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1493.html
Update-1248()->Replace-514-2()->Insert-1-5(Argument),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1494.html
Update-1254-0(Identifier to false keyword)->Insert-1-15(Argument)->Insert-1-2(Argument),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1495.html
Update-1691-0(Add string argument)->Insert-36(String literal)->Update-3008-4(String literal),6,5,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1496.html
Update-3008-0(Number literal)->Update-3008-4(String literal)->Update-3008-0(Number literal),2,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1497.html
Update-3008-13(Update Method invocation)->Update-3008-3(Update Argument)->Update-3008-13(Update Method invocation),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1498.html
Update-3008-4(String literal)->Delete-1-0(Method invocation statement)->Insert-2-0(Method invocation statement),2,2,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1499.html
Update-3008-4(String literal)->Insert-0-0(Variable declaration)->Insert-2-0(Method invocation statement),3,3,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1500.html
Update-3008-4(String literal)->Insert-11(New instance creation)->Update-2745(),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1501.html
Update-3008-4(String literal)->Insert-13-4(Field)->Update-3008-4(String literal),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1502.html
Update-3008-4(String literal)->Update-3008-13(Update Method invocation)->Update-3008-4(String literal),3,2,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1503.html
Update-456-1()->Insert-3-2(Parameter)->Insert-1-15(Argument),2,2,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1504.html
Delete-0-10(Argument)->Update-581(Add number literal argument)->Delete-0-10(Argument),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1505.html
Delete-0-8(Argument)->Update-581(Add number literal argument)->Delete-0-10(Argument),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1506.html
Delete-1-0(Method invocation statement)->Insert-2-0(Method invocation statement)->Delete-1-0(Method invocation statement),4,3,3,3,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1507.html
Delete-6(Variable declaration)->Insert-2-0(Method invocation statement)->Insert-0-0(Variable declaration),3,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1508.html
Insert-0-0(Variable declaration)->Insert-2-0(Method invocation statement)->Insert-0-0(Variable declaration),4,3,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1509.html
Insert-0-0(Variable declaration)->Update-3008-5(Rename local variable)->Update-3008-3(Update Argument),2,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1510.html
Insert-1-15(Argument)->Insert-1-2(Argument)->Insert-1-5(Argument),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1511.html
Insert-1-15(Argument)->Insert-3-2(Parameter)->Insert-1-15(Argument),3,3,3,3,3,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1512.html
Insert-1-2(Argument)->Insert-1-5(Argument)->Insert-1-15(Argument),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1513.html
Insert-1-5(Argument)->Update-1248()->Insert-1-5(Argument),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1514.html
Insert-11(New instance creation)->Update-2745()->Update-3008-4(String literal),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1515.html
Insert-11(New instance creation)->Update-3008-4(String literal)->Insert-11(New instance creation),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1516.html
Insert-13-4(Field)->Update-3008-4(String literal)->Insert-13-4(Field),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1517.html
Insert-2-0(Method invocation statement)->Update-3008-4(String literal)->Delete-1-0(Method invocation statement),2,2,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1518.html
Insert-2-0(Method invocation statement)->Update-3008-4(String literal)->Update-3008-0(Number literal),2,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1519.html
Insert-30-5(Property)->Update-3008-16(Rename Property)->Insert-30-5(Property),2,2,3,2,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1520.html
Insert-36(String literal)->Update-3008-4(String literal)->Update-3008-0(Number literal),3,2,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1521.html
Replace-236-3()->Insert-0-0(Variable declaration)->Update-3008-5(Rename local variable),2,2,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1522.html
Replace-514-2()->Insert-1-5(Argument)->Insert-1-15(Argument),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1523.html
Update-1254-0(Identifier to false keyword)->Insert-1-2(Argument)->Insert-1-5(Argument),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1524.html
Update-2745()->Update-3008-4(String literal)->Update-2745(),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1525.html
Update-2745()->Update-3008-4(String literal)->Update-3008-0(Number literal),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1526.html
Update-3008-0(Number literal)->Update-2745()->Update-3008-4(String literal),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1527.html
Update-3008-0(Number literal)->Update-3008-4(String literal)->Update-3008-0(Number literal),7,6,3,2,4,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1528.html
Update-3008-13(Update Method invocation)->Update-3008-4(String literal)->Insert-2-0(Method invocation statement),2,2,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1529.html
Update-3008-13(Update Method invocation)->Update-3008-4(String literal)->Update-3008-13(Update Method invocation),2,2,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1530.html
Update-3008-3(Update Argument)->Update-3008-5(Rename local variable)->Update-3008-3(Update Argument),2,2,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1531.html
Update-3008-4(String literal)->Insert-11(New instance creation)->Update-2745(),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1532.html
Update-3008-5(Rename local variable)->Update-3008-4(String literal)->Insert-0-0(Variable declaration),2,1,3,1,1,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1533.html
Update-3008-50(Identifier/token)->Insert-30-5(Property)->Update-3008-16(Rename Property),2,1,3,1,2,file:\\C:\Users\t-amketk\TraceMining\MiningOutput\docs\Pages\QueryOutput\AllFrequent\Explore\AllFrequent1534.html

